Clustering and surface distributions of buoyant particles in open-channel flows

This study investigates the clustering behaviour and surface distributions of buoyant particles at the air-water interface in open-channel turbulent flow, focusing on the interplay between capillary attraction, hydrodynamic drag, and flow-driven lateral transport. Using controlled laboratory flume experiments, we systematically examine clustering dynamics for two particle types differing in size and density. To interpret the observed behaviour, we extend capillary-based clustering frameworks to open-channel flows by introducing a dimensionless clustering Weber number (We_cl) that captures the balance between the flow-induced disruptive force and capillary attraction, providing a compact description of the observed clustering behaviour. In addition, we demonstrate that secondary currents play a central role in surface particle transport, producing systematic lateral accumulation that depends on channel aspect ratio. Together, these findings extend capillary-driven clustering theory to open-channel turbulence and reveal secondary currents as a key mechanism controlling particle surface distributions.

==> Ca_map_pgf.dat <==
D_mm rho_ratio We_cl
0.1 0.5 4.99317e-07
0.605063 0.5 3.17272e-06
1.11013 0.5 6.29352e-06
1.61519 0.5 1.00453e-05
2.12025 0.5 1.45885e-05
2.62532 0.5 2.00865e-05
3.13038 0.5 2.67156e-05
3.63544 0.5 3.46706e-05
4.14051 0.5 4.41686e-05
4.64557 0.5 5.5454e-05
5.15063 0.5 6.88027e-05
5.6557 0.5 8.45272e-05
6.16076 0.5 0.000102982
6.66582 0.5 0.000124573
7.17089 0.5 0.00014976
7.67595 0.5 0.00017907
8.18101 0.5 0.000213108
8.68608 0.5 0.000252567
9.19114 0.5 0.00029824
9.6962 0.5 0.00035104
10.2013 0.5 0.000412018
10.7063 0.5 0.000482381
11.2114 0.5 0.00056352
11.7165 0.5 0.000657035
12.2215 0.5 0.000764772
12.7266 0.5 0.000888857
13.2316 0.5 0.00103174
13.7367 0.5 0.00119626
14.2418 0.5 0.00138568
14.7468 0.5 0.00160375
15.2519 0.5 0.00185485
15.757 0.5 0.00214399
16.262 0.5 0.00247697
16.7671 0.5 0.00286053
17.2722 0.5 0.00330241
17.7772 0.5 0.00381159
18.2823 0.5 0.00439845
18.7873 0.5 0.00507503
19.2924 0.5 0.00585522
19.7975 0.5 0.00675515
20.3025 0.5 0.00779347
20.8076 0.5 0.00899181
21.3127 0.5 0.0103752
21.8177 0.5 0.0119728
22.3228 0.5 0.0138183
22.8278 0.5 0.0159507
23.3329 0.5 0.0184155
23.838 0.5 0.0212653
24.343 0.5 0.0245614
24.8481 0.5 0.0283747
25.3532 0.5 0.0327879
25.8582 0.5 0.037897
26.3633 0.5 0.0438134
26.8684 0.5 0.050667
27.3734 0.5 0.0586086
27.8785 0.5 0.0678139
28.3835 0.5 0.0784872
28.8886 0.5 0.0908664
29.3937 0.5 0.105229
29.8987 0.5 0.121897
30.4038 0.5 0.141246
30.9089 0.5 0.163716
31.4139 0.5 0.189816
31.919 0.5 0.220143
32.4241 0.5 0.25539
32.9291 0.5 0.296369
33.4342 0.5 0.344025
33.9392 0.5 0.399461
34.4443 0.5 0.463967
34.9494 0.5 0.539045
35.4544 0.5 0.626455
35.9595 0.5 0.728248
36.4646 0.5 0.846823
36.9696 0.5 0.984985
37.4747 0.5 1.14601
37.9797 0.5 1.33373
38.4848 0.5 1.5
38.9899 0.5 1.5
39.4949 0.5 1.5
40 0.5 1.5
0.1 0.506316 5.51662e-07
0.605063 0.506316 3.5052e-06
1.11013 0.506316 6.95242e-06
1.61519 0.506316 1.10954e-05
2.12025 0.506316 1.61105e-05
2.62532 0.506316 2.21769e-05
3.13038 0.506316 2.94877e-05
3.63544 0.506316 3.82559e-05
4.14051 0.506316 4.8719e-05
4.64557 0.506316 6.11437e-05
5.15063 0.506316 7.58309e-05
5.6557 0.506316 9.31215e-05
6.16076 0.506316 0.000113402
6.66582 0.506316 0.000137114
7.17089 0.506316 0.000164758
7.67595 0.506316 0.00019691
8.18101 0.506316 0.000234226
8.68608 0.506316 0.00027746
9.19114 0.506316 0.000327476
9.6962 0.506316 0.000385269
10.2013 0.506316 0.000451979
10.7063 0.506316 0.00052892
11.2114 0.506316 0.000617605
11.7165 0.506316 0.000719774
12.2215 0.506316 0.000837433
12.7266 0.506316 0.000972895
13.2316 0.506316 0.00112883
13.7367 0.506316 0.0013083
14.2418 0.506316 0.00151486
14.7468 0.506316 0.00175261
15.2519 0.506316 0.00202627
15.757 0.506316 0.0023413
16.262 0.506316 0.00270401
16.7671 0.506316 0.00312169
17.2722 0.506316 0.00360276
17.7772 0.506316 0.00415697
18.2823 0.506316 0.0047956
18.7873 0.506316 0.00553168
19.2924 0.506316 0.00638031
19.7975 0.506316 0.00735898
20.3025 0.506316 0.00848793
20.8076 0.506316 0.00979063
21.3127 0.506316 0.0112943
21.8177 0.506316 0.0130304
22.3228 0.506316 0.0150355
22.8278 0.506316 0.017352
23.3329 0.506316 0.0200291
23.838 0.506316 0.0231241
24.343 0.506316 0.026703
24.8481 0.506316 0.0308431
25.3532 0.506316 0.0356339
25.8582 0.506316 0.0411792
26.3633 0.506316 0.0476
26.8684 0.506316 0.055037
27.3734 0.506316 0.0636535
27.8785 0.506316 0.0736399
28.3835 0.506316 0.0852176
28.8886 0.506316 0.0986444
29.3937 0.506316 0.11422
29.8987 0.506316 0.132295
30.4038 0.506316 0.153275
30.9089 0.506316 0.177636
31.4139 0.506316 0.20593
31.919 0.506316 0.238803
32.4241 0.506316 0.277006
32.9291 0.506316 0.321418
33.4342 0.506316 0.373061
33.9392 0.506316 0.433131
34.4443 0.506316 0.503022
34.9494 0.506316 0.584363
35.4544 0.506316 0.679055
35.9595 0.506316 0.789322
36.4646 0.506316 0.917758
36.9696 0.506316 1.0674
37.4747 0.506316 1.24179
37.9797 0.506316 1.44508
38.4848 0.506316 1.5
38.9899 0.506316 1.5
39.4949 0.506316 1.5
40 0.506316 1.5
0.1 0.512633 6.09312e-07
0.605063 0.512633 3.87136e-06
1.11013 0.512633 7.67799e-06
1.61519 0.512633 1.22517e-05
2.12025 0.512633 1.7786e-05
2.62532 0.512633 2.44775e-05
3.13038 0.512633 3.25377e-05
3.63544 0.512633 4.21995e-05
4.14051 0.512633 5.37222e-05
4.64557 0.512633 6.73971e-05
5.15063 0.512633 8.35523e-05
5.6557 0.512633 0.000102559
6.16076 0.512633 0.00012484
6.66582 0.512633 0.000150873
7.17089 0.512633 0.000181206
7.67595 0.512633 0.000216464
8.18101 0.512633 0.000257362
8.68608 0.512633 0.00030472
9.19114 0.512633 0.000359479
9.6962 0.512633 0.000422719
10.2013 0.512633 0.000495681
10.7063 0.512633 0.000579795
11.2114 0.512633 0.000676704
11.7165 0.512633 0.000788301
12.2215 0.512633 0.000916766
12.7266 0.512633 0.00106461
13.2316 0.512633 0.00123474
13.7367 0.512633 0.00143048
14.2418 0.512633 0.0016557
14.7468 0.512633 0.00191484
15.2519 0.512633 0.00221303
15.757 0.512633 0.0025562
16.262 0.512633 0.00295121
16.7671 0.512633 0.00340596
17.2722 0.512633 0.00392961
17.7772 0.512633 0.00453273
18.2823 0.512633 0.00522755
18.7873 0.512633 0.00602823
19.2924 0.512633 0.00695115
19.7975 0.512633 0.00801527
20.3025 0.512633 0.00924257
20.8076 0.512633 0.0106585
21.3127 0.512633 0.0122925
21.8177 0.512633 0.0141788
22.3228 0.512633 0.0163571
22.8278 0.512633 0.0188732
23.3329 0.512633 0.0217806
23.838 0.512633 0.0251412
24.343 0.512633 0.0290269
24.8481 0.512633 0.0335212
25.3532 0.512633 0.038721
25.8582 0.512633 0.044739
26.3633 0.512633 0.0517064
26.8684 0.512633 0.0597753
27.3734 0.512633 0.069123
27.8785 0.512633 0.0799556
28.3835 0.512633 0.0925128
28.8886 0.512633 0.107074
29.3937 0.512633 0.123964
29.8987 0.512633 0.143561
30.4038 0.512633 0.166307
30.9089 0.512633 0.192716
31.4139 0.512633 0.223385
31.919 0.512633 0.259014
32.4241 0.512633 0.300417
32.9291 0.512633 0.348544
33.4342 0.512633 0.404503
33.9392 0.512633 0.469587
34.4443 0.512633 0.545306
34.9494 0.512633 0.633422
35.4544 0.512633 0.735995
35.9595 0.512633 0.855429
36.4646 0.512633 0.994533
36.9696 0.512633 1.15659
37.4747 0.512633 1.34544
37.9797 0.512633 1.5
38.4848 0.512633 1.5
38.9899 0.512633 1.5
39.4949 0.512633 1.5
40 0.512633 1.5
0.1 0.518949 6.72804e-07
0.605063 0.518949 4.27461e-06
1.11013 0.518949 8.47698e-06
1.61519 0.518949 1.35247e-05
2.12025 0.518949 1.96303e-05
2.62532 0.518949 2.70095e-05
3.13038 0.518949 3.58935e-05
3.63544 0.518949 4.65369e-05
4.14051 0.518949 5.92232e-05
4.64557 0.518949 7.42701e-05
5.15063 0.518949 9.20353e-05
5.6557 0.518949 0.000112924
6.16076 0.518949 0.000137394
6.66582 0.518949 0.000165969
7.17089 0.518949 0.000199244
7.67595 0.518949 0.000237899
8.18101 0.518949 0.000282712
8.68608 0.518949 0.000334575
9.19114 0.518949 0.000394511
9.6962 0.518949 0.000463695
10.2013 0.518949 0.000543478
10.7063 0.518949 0.000635412
11.2114 0.518949 0.000741285
11.7165 0.518949 0.000863153
12.2215 0.518949 0.00100339
12.7266 0.518949 0.00116472
13.2316 0.518949 0.0013503
13.7367 0.518949 0.00156374
14.2418 0.518949 0.00180925
14.7468 0.518949 0.00209165
15.2519 0.518949 0.00241652
15.757 0.518949 0.00279029
16.262 0.518949 0.0032204
16.7671 0.518949 0.00371544
17.2722 0.518949 0.00428533
17.7772 0.518949 0.00494157
18.2823 0.518949 0.00569742
18.7873 0.518949 0.00656824
19.2924 0.518949 0.0075718
19.7975 0.518949 0.00872868
20.3025 0.518949 0.0100627
20.8076 0.518949 0.0116015
21.3127 0.518949 0.013377
21.8177 0.518949 0.0154262
22.3228 0.518949 0.0177923
22.8278 0.518949 0.0205249
23.3329 0.518949 0.0236821
23.838 0.518949 0.0273307
24.343 0.518949 0.0315489
24.8481 0.518949 0.0364271
25.3532 0.518949 0.0420703
25.8582 0.518949 0.0486007
26.3633 0.518949 0.0561603
26.8684 0.518949 0.0649141
27.3734 0.518949 0.075054
27.8785 0.518949 0.0868032
28.3835 0.518949 0.100422
28.8886 0.518949 0.116211
29.3937 0.518949 0.134525
29.8987 0.518949 0.155772
30.4038 0.518949 0.18043
30.9089 0.518949 0.209055
31.4139 0.518949 0.242297
31.919 0.518949 0.28091
32.4241 0.518949 0.325777
32.9291 0.518949 0.377926
33.4342 0.518949 0.438556
33.9392 0.518949 0.509068
34.4443 0.518949 0.591095
34.9494 0.518949 0.686545
35.4544 0.518949 0.797646
35.9595 0.518949 0.927001
36.4646 0.518949 1.07765
36.9696 0.518949 1.25314
37.4747 0.518949 1.45764
37.9797 0.518949 1.5
38.4848 0.518949 1.5
38.9899 0.518949 1.5
39.4949 0.518949 1.5
40 0.518949 1.5
0.1 0.525266 7.42731e-07
0.605063 0.525266 4.71871e-06
1.11013 0.525266 9.35686e-06
1.61519 0.525266 1.49264e-05
2.12025 0.525266 2.16608e-05
2.62532 0.525266 2.97961e-05
3.13038 0.525266 3.95857e-05
3.63544 0.525266 5.13079e-05
4.14051 0.525266 6.52719e-05
4.64557 0.525266 8.18244e-05
5.15063 0.525266 0.000101355
5.6557 0.525266 0.000124306
6.16076 0.525266 0.000151176
6.66582 0.525266 0.000182534
7.17089 0.525266 0.000219028
7.67595 0.525266 0.000261397
8.18101 0.525266 0.000310489
8.68608 0.525266 0.000367273
9.19114 0.525266 0.000432862
9.6962 0.525266 0.000508534
10.2013 0.525266 0.000595757
10.7063 0.525266 0.000696218
11.2114 0.525266 0.000811862
11.7165 0.525266 0.000944924
12.2215 0.525266 0.00109798
12.7266 0.525266 0.00127399
13.2316 0.525266 0.00147639
13.7367 0.525266 0.00170911
14.2418 0.525266 0.0019767
14.7468 0.525266 0.0022844
15.2519 0.525266 0.00263827
15.757 0.525266 0.0030453
16.262 0.525266 0.00351357
16.7671 0.525266 0.00405239
17.2722 0.525266 0.00467254
17.7772 0.525266 0.00538648
18.2823 0.525266 0.00620862
18.7873 0.525266 0.00715561
19.2924 0.525266 0.00824673
19.7975 0.525266 0.00950431
20.3025 0.525266 0.0109542
20.8076 0.525266 0.0126263
21.3127 0.525266 0.0145553
21.8177 0.525266 0.0167814
22.3228 0.525266 0.0193512
22.8278 0.525266 0.0223187
23.3329 0.525266 0.0257466
23.838 0.525266 0.0297077
24.343 0.525266 0.0342865
24.8481 0.525266 0.0395809
25.3532 0.525266 0.0457049
25.8582 0.525266 0.0527907
26.3633 0.525266 0.0609923
26.8684 0.525266 0.0704883
27.3734 0.525266 0.0814867
27.8785 0.525266 0.0942293
28.3835 0.525266 0.108997
28.8886 0.525266 0.126119
29.3937 0.525266 0.145974
29.8987 0.525266 0.169008
30.4038 0.525266 0.195737
30.9089 0.525266 0.226764
31.4139 0.525266 0.262791
31.919 0.525266 0.304636
32.4241 0.525266 0.353254
32.9291 0.525266 0.409758
33.4342 0.525266 0.475447
33.9392 0.525266 0.551835
34.4443 0.525266 0.640692
34.9494 0.525266 0.744081
35.4544 0.525266 0.864414
35.9595 0.525266 1.00451
36.4646 0.525266 1.16765
36.9696 0.525266 1.35769
37.4747 0.525266 1.5
37.9797 0.525266 1.5
38.4848 0.525266 1.5
38.9899 0.525266 1.5
39.4949 0.525266 1.5
40 0.525266 1.5
0.1 0.531582 8.19752e-07
0.605063 0.531582 5.20785e-06
1.11013 0.531582 1.03259e-05
1.61519 0.531582 1.64699e-05
2.12025 0.531582 2.38961e-05
2.62532 0.531582 3.28633e-05
3.13038 0.531582 4.36485e-05
3.63544 0.531582 5.65559e-05
4.14051 0.531582 7.1923e-05
4.64557 0.531582 9.0128e-05
5.15063 0.531582 0.000111596
5.6557 0.531582 0.000136807
6.16076 0.531582 0.000166306
6.66582 0.531582 0.00020071
7.17089 0.531582 0.000240726
7.67595 0.531582 0.000287158
8.18101 0.531582 0.000340927
8.68608 0.531582 0.000403088
9.19114 0.531582 0.00047485
9.6962 0.531582 0.000557603
10.2013 0.531582 0.000652944
10.7063 0.531582 0.000762706
11.2114 0.531582 0.000889002
11.7165 0.531582 0.00103426
12.2215 0.531582 0.00120128
12.7266 0.531582 0.00139329
13.2316 0.531582 0.001614
13.7367 0.531582 0.00186769
14.2418 0.531582 0.00215931
14.7468 0.531582 0.00249454
15.2519 0.531582 0.00287996
15.757 0.531582 0.00332317
16.262 0.531582 0.00383291
16.7671 0.531582 0.00441932
17.2722 0.531582 0.00509409
17.7772 0.531582 0.00587073
18.2823 0.531582 0.00676488
18.7873 0.531582 0.00779461
19.2924 0.531582 0.00898083
19.7975 0.531582 0.0103478
20.3025 0.531582 0.0119234
20.8076 0.531582 0.0137403
21.3127 0.531582 0.0158359
21.8177 0.531582 0.0182539
22.3228 0.531582 0.0210448
22.8278 0.531582 0.0242671
23.3329 0.531582 0.0279889
23.838 0.531582 0.0322889
24.343 0.531582 0.0372587
24.8481 0.531582 0.0430045
25.3532 0.531582 0.0496498
25.8582 0.531582 0.057338
26.3633 0.531582 0.0662355
26.8684 0.531582 0.0765363
27.3734 0.531582 0.0884653
27.8785 0.531582 0.102285
28.3835 0.531582 0.118299
28.8886 0.531582 0.136863
29.3937 0.531582 0.15839
29.8987 0.531582 0.18336
30.4038 0.531582 0.212333
30.9089 0.531582 0.245962
31.4139 0.531582 0.285006
31.919 0.531582 0.330352
32.4241 0.531582 0.383034
32.9291 0.531582 0.444255
33.4342 0.531582 0.515422
33.9392 0.531582 0.598175
34.4443 0.531582 0.694427
34.9494 0.531582 0.806413
35.4544 0.531582 0.936744
35.9595 0.531582 1.08846
36.4646 0.531582 1.26514
36.9696 0.531582 1.47092
37.4747 0.531582 1.5
37.9797 0.531582 1.5
38.4848 0.531582 1.5
38.9899 0.531582 1.5
39.4949 0.531582 1.5
40 0.531582 1.5
0.1 0.537899 9.04593e-07
0.605063 0.537899 5.74662e-06
1.11013 0.537899 1.13931e-05
1.61519 0.537899 1.81696e-05
2.12025 0.537899 2.63572e-05
2.62532 0.537899 3.62395e-05
3.13038 0.537899 4.81194e-05
3.63544 0.537899 6.23292e-05
4.14051 0.537899 7.92374e-05
4.64557 0.537899 9.92562e-05
5.15063 0.537899 0.000122849
5.6557 0.537899 0.000150538
6.16076 0.537899 0.000182917
6.66582 0.537899 0.000220658
7.17089 0.537899 0.000264528
7.67595 0.537899 0.000315404
8.18101 0.537899 0.000374286
8.68608 0.537899 0.000442322
9.19114 0.537899 0.000520826
9.6962 0.537899 0.00061131
10.2013 0.537899 0.000715509
10.7063 0.537899 0.000835417
11.2114 0.537899 0.000973328
11.7165 0.537899 0.00113188
12.2215 0.537899 0.00131413
12.7266 0.537899 0.00152355
13.2316 0.537899 0.00176421
13.7367 0.537899 0.00204073
14.2418 0.537899 0.0023585
14.7468 0.537899 0.00272368
15.2519 0.537899 0.00314343
15.757 0.537899 0.00362598
16.262 0.537899 0.00418083
16.7671 0.537899 0.00481898
17.2722 0.537899 0.00555312
17.7772 0.537899 0.00639791
18.2823 0.537899 0.00737031
18.7873 0.537899 0.00848993
19.2924 0.537899 0.00977946
19.7975 0.537899 0.0112652
20.3025 0.537899 0.0129774
20.8076 0.537899 0.0149514
21.3127 0.537899 0.0172279
21.8177 0.537899 0.0198543
22.3228 0.537899 0.0228851
22.8278 0.537899 0.026384
23.3329 0.537899 0.0304246
23.838 0.537899 0.0350924
24.343 0.537899 0.0404864
24.8481 0.537899 0.046722
25.3532 0.537899 0.0539328
25.8582 0.537899 0.0622742
26.3633 0.537899 0.0719266
26.8684 0.537899 0.0830999
27.3734 0.537899 0.0960381
27.8785 0.537899 0.111025
28.3835 0.537899 0.12839
28.8886 0.537899 0.148519
29.3937 0.537899 0.171857
29.8987 0.537899 0.198925
30.4038 0.537899 0.230331
30.9089 0.537899 0.266779
31.4139 0.537899 0.309094
31.919 0.537899 0.358234
32.4241 0.537899 0.415318
32.9291 0.537899 0.48165
33.4342 0.537899 0.558752
33.9392 0.537899 0.648399
34.4443 0.537899 0.752663
34.9494 0.537899 0.873962
35.4544 0.537899 1.01512
35.9595 0.537899 1.17943
36.4646 0.537899 1.37076
36.9696 0.537899 1.5
37.4747 0.537899 1.5
37.9797 0.537899 1.5
38.4848 0.537899 1.5
38.9899 0.537899 1.5
39.4949 0.537899 1.5
40 0.537899 1.5
0.1 0.544215 9.98058e-07
0.605063 0.544215 6.34015e-06
1.11013 0.544215 1.25687e-05
1.61519 0.544215 2.00416e-05
2.12025 0.544215 2.90673e-05
2.62532 0.544215 3.99563e-05
3.13038 0.544215 5.304e-05
3.63544 0.544215 6.86813e-05
4.14051 0.544215 8.72822e-05
4.64557 0.544215 0.000109292
5.15063 0.544215 0.000135216
5.6557 0.544215 0.000165622
6.16076 0.544215 0.000201157
6.66582 0.544215 0.000242552
7.17089 0.544215 0.000290642
7.67595 0.544215 0.000346379
8.18101 0.544215 0.000410851
8.68608 0.544215 0.000485308
9.19114 0.544215 0.000571177
9.6962 0.544215 0.000670103
10.2013 0.544215 0.000783969
10.7063 0.544215 0.000914945
11.2114 0.544215 0.00106552
11.7165 0.544215 0.00123858
12.2215 0.544215 0.0014374
12.7266 0.544215 0.00166581
13.2316 0.544215 0.00192819
13.7367 0.544215 0.00222958
14.2418 0.544215 0.00257581
14.7468 0.544215 0.0029736
15.2519 0.544215 0.0034307
15.757 0.544215 0.00395605
16.262 0.544215 0.00455997
16.7671 0.544215 0.00525439
17.2722 0.544215 0.00605308
17.7772 0.544215 0.00697195
18.2823 0.544215 0.0080294
18.7873 0.544215 0.00924672
19.2924 0.544215 0.0106485
19.7975 0.544215 0.0122632
20.3025 0.544215 0.0141239
20.8076 0.544215 0.0162686
21.3127 0.544215 0.0187416
21.8177 0.544215 0.0215941
22.3228 0.544215 0.0248855
22.8278 0.544215 0.0286846
23.3329 0.544215 0.0330713
23.838 0.544215 0.0381382
24.343 0.544215 0.0439927
24.8481 0.544215 0.0507597
25.3532 0.544215 0.0585841
25.8582 0.544215 0.0676342
26.3633 0.544215 0.0781055
26.8684 0.544215 0.0902254
27.3734 0.544215 0.104258
27.8785 0.544215 0.120511
28.3835 0.544215 0.139342
28.8886 0.544215 0.161166
29.3937 0.544215 0.186468
29.8987 0.544215 0.215812
30.4038 0.544215 0.249854
30.9089 0.544215 0.28936
31.4139 0.544215 0.335219
31.919 0.544215 0.388471
32.4241 0.544215 0.450327
32.9291 0.544215 0.522199
33.4342 0.544215 0.605733
33.9392 0.544215 0.702852
34.4443 0.544215 0.815797
34.9494 0.544215 0.947187
35.4544 0.544215 1.10008
35.9595 0.544215 1.27804
36.4646 0.544215 1.48523
36.9696 0.544215 1.5
37.4747 0.544215 1.5
37.9797 0.544215 1.5
38.4848 0.544215 1.5
38.9899 0.544215 1.5
39.4949 0.544215 1.5
40 0.544215 1.5
0.1 0.550532 1.10104e-06
0.605063 0.550532 6.99408e-06
1.11013 0.550532 1.38638e-05
1.61519 0.550532 2.21037e-05
2.12025 0.550532 3.2052e-05
2.62532 0.550532 4.40487e-05
3.13038 0.550532 5.84564e-05
3.63544 0.550532 7.56711e-05
4.14051 0.550532 9.61316e-05
4.64557 0.550532 0.000120328
5.15063 0.550532 0.000148809
5.6557 0.550532 0.000182195
6.16076 0.550532 0.000221189
6.66582 0.550532 0.000266587
7.17089 0.550532 0.000319295
7.67595 0.550532 0.000380351
8.18101 0.550532 0.000450938
8.68608 0.550532 0.000532413
9.19114 0.550532 0.00062633
9.6962 0.550532 0.000734473
10.2013 0.550532 0.000858894
10.7063 0.550532 0.00100195
11.2114 0.550532 0.00116635
11.7165 0.550532 0.00135521
12.2215 0.550532 0.00157212
12.7266 0.550532 0.00182121
13.2316 0.550532 0.00210725
13.7367 0.550532 0.00243573
14.2418 0.550532 0.00281296
14.7468 0.550532 0.00324625
15.2519 0.550532 0.003744
15.757 0.550532 0.00431593
16.262 0.550532 0.00497323
16.7671 0.550532 0.00572886
17.2722 0.550532 0.00659776
17.7772 0.550532 0.00759719
18.2823 0.550532 0.00874712
18.7873 0.550532 0.0100706
19.2924 0.550532 0.0115944
19.7975 0.550532 0.0133494
20.3025 0.550532 0.0153712
20.8076 0.550532 0.0177014
21.3127 0.550532 0.0203878
21.8177 0.550532 0.023486
22.3228 0.550532 0.0270604
22.8278 0.550532 0.0311856
23.3329 0.550532 0.0359481
23.838 0.550532 0.0414483
24.343 0.550532 0.0478027
24.8481 0.550532 0.0551466
25.3532 0.550532 0.063637
25.8582 0.550532 0.0734562
26.3633 0.550532 0.0848162
26.8684 0.550532 0.0979632
27.3734 0.550532 0.113184
27.8785 0.550532 0.13081
28.3835 0.550532 0.15123
28.8886 0.550532 0.174894
29.3937 0.550532 0.202327
29.8987 0.550532 0.234139
30.4038 0.550532 0.271041
30.9089 0.550532 0.313861
31.4139 0.550532 0.363565
31.919 0.550532 0.421276
32.4241 0.550532 0.488306
32.9291 0.550532 0.566183
33.4342 0.550532 0.65669
33.9392 0.550532 0.761909
34.4443 0.550532 0.884264
34.9494 0.550532 1.02659
35.4544 0.550532 1.1922
35.9595 0.550532 1.38494
36.4646 0.550532 1.5
36.9696 0.550532 1.5
37.4747 0.550532 1.5
37.9797 0.550532 1.5
38.4848 0.550532 1.5
38.9899 0.550532 1.5
39.4949 0.550532 1.5
40 0.550532 1.5
0.1 0.556848 1.21453e-06
0.605063 0.556848 7.7147e-06
1.11013 0.556848 1.52908e-05
1.61519 0.556848 2.43755e-05
2.12025 0.556848 3.53396e-05
2.62532 0.556848 4.85555e-05
3.13038 0.556848 6.44195e-05
3.63544 0.556848 8.33641e-05
4.14051 0.556848 0.000105868
4.64557 0.556848 0.000132465
5.15063 0.556848 0.000163753
5.6557 0.556848 0.000200408
6.16076 0.556848 0.000243194
6.66582 0.556848 0.000292976
7.17089 0.556848 0.000350743
7.67595 0.556848 0.00041762
8.18101 0.556848 0.000494895
8.68608 0.556848 0.000584043
9.19114 0.556848 0.000686754
9.6962 0.556848 0.000804968
10.2013 0.556848 0.000940914
10.7063 0.556848 0.00109715
11.2114 0.556848 0.00127663
11.7165 0.556848 0.00148273
12.2215 0.556848 0.00171936
12.7266 0.556848 0.001991
13.2316 0.556848 0.00230284
13.7367 0.556848 0.00266082
14.2418 0.556848 0.00307182
14.7468 0.556848 0.00354377
15.2519 0.556848 0.00408578
15.757 0.556848 0.00470841
16.262 0.556848 0.00542382
16.7671 0.556848 0.00624605
17.2722 0.556848 0.00719132
17.7772 0.556848 0.00827839
18.2823 0.556848 0.00952889
18.7873 0.556848 0.0109679
19.2924 0.556848 0.0126243
19.7975 0.556848 0.0145317
20.3025 0.556848 0.0167288
20.8076 0.556848 0.0192606
21.3127 0.556848 0.0221789
21.8177 0.556848 0.0255441
22.3228 0.556848 0.0294259
22.8278 0.556848 0.0339053
23.3329 0.556848 0.0390759
23.838 0.556848 0.0450468
24.343 0.556848 0.0519441
24.8481 0.556848 0.0599144
25.3532 0.556848 0.0691279
25.8582 0.556848 0.0797821
26.3633 0.556848 0.0921068
26.8684 0.556848 0.106369
27.3734 0.556848 0.122878
27.8785 0.556848 0.141996
28.3835 0.556848 0.164141
28.8886 0.556848 0.189801
29.3937 0.556848 0.219546
29.8987 0.556848 0.254036
30.4038 0.556848 0.29404
30.9089 0.556848 0.340456
31.4139 0.556848 0.39433
31.919 0.556848 0.456877
32.4241 0.556848 0.529519
32.9291 0.556848 0.61391
33.4342 0.556848 0.71198
33.9392 0.556848 0.825982
34.4443 0.556848 0.958543
34.9494 0.556848 1.11273
35.4544 0.556848 1.29212
35.9595 0.556848 1.5
36.4646 0.556848 1.5
36.9696 0.556848 1.5
37.4747 0.556848 1.5
37.9797 0.556848 1.5
38.4848 0.556848 1.5
38.9899 0.556848 1.5
39.4949 0.556848 1.5
40 0.556848 1.5
0.1 0.563165 1.33962e-06
0.605063 0.563165 8.50896e-06
1.11013 0.563165 1.68636e-05
1.61519 0.563165 2.68789e-05
2.12025 0.563165 3.89617e-05
2.62532 0.563165 5.35196e-05
3.13038 0.563165 7.09859e-05
3.63544 0.563165 9.18328e-05
4.14051 0.563165 0.000116582
4.64557 0.563165 0.000145816
5.15063 0.563165 0.000180186
5.6557 0.563165 0.000220427
6.16076 0.563165 0.00026737
6.66582 0.563165 0.000321958
7.17089 0.563165 0.000385265
7.67595 0.563165 0.000458514
8.18101 0.563165 0.000543108
8.68608 0.563165 0.000640647
9.19114 0.563165 0.000752971
9.6962 0.563165 0.000882188
10.2013 0.563165 0.00103072
10.7063 0.563165 0.00120135
11.2114 0.563165 0.00139729
11.7165 0.563165 0.0016222
12.2215 0.563165 0.00188034
12.7266 0.563165 0.00217657
13.2316 0.563165 0.00251653
13.7367 0.563165 0.00290667
14.2418 0.563165 0.00335447
14.7468 0.563165 0.00386852
15.2519 0.563165 0.00445874
15.757 0.563165 0.00513658
16.262 0.563165 0.00591524
16.7671 0.563165 0.00680997
17.2722 0.563165 0.00783838
17.7772 0.563165 0.00902079
18.2823 0.563165 0.0103807
18.7873 0.563165 0.0119453
19.2924 0.563165 0.0137461
19.7975 0.563165 0.0158192
20.3025 0.563165 0.0182069
20.8076 0.563165 0.0209578
21.3127 0.563165 0.0241283
21.8177 0.563165 0.0277837
22.3228 0.563165 0.0319996
22.8278 0.563165 0.0368638
23.3329 0.563165 0.0424781
23.838 0.563165 0.0489603
24.343 0.563165 0.0564473
24.8481 0.563165 0.0650981
25.3532 0.563165 0.075097
25.8582 0.563165 0.0866582
26.3633 0.563165 0.100031
26.8684 0.563165 0.115503
27.3734 0.563165 0.133412
27.8785 0.563165 0.154148
28.3835 0.563165 0.178166
28.8886 0.563165 0.205994
29.3937 0.563165 0.238248
29.8987 0.563165 0.275644
30.4038 0.563165 0.319016
30.9089 0.563165 0.369336
31.4139 0.563165 0.427734
31.919 0.563165 0.49553
32.4241 0.563165 0.574261
32.9291 0.563165 0.665719
33.4342 0.563165 0.771995
33.9392 0.563165 0.895526
34.4443 0.563165 1.03916
34.9494 0.563165 1.20621
35.4544 0.563165 1.40056
35.9595 0.563165 1.5
36.4646 0.563165 1.5
36.9696 0.563165 1.5
37.4747 0.563165 1.5
37.9797 0.563165 1.5
38.4848 0.563165 1.5
38.9899 0.563165 1.5
39.4949 0.563165 1.5
40 0.563165 1.5
0.1 0.569481 1.47753e-06
0.605063 0.569481 9.38461e-06
1.11013 0.569481 1.85974e-05
1.61519 0.569481 2.96382e-05
2.12025 0.569481 4.29532e-05
2.62532 0.569481 5.89888e-05
3.13038 0.569481 7.82185e-05
3.63544 0.569481 0.000101158
4.14051 0.569481 0.000128376
4.64557 0.569481 0.000160507
5.15063 0.569481 0.000198261
5.6557 0.569481 0.000242437
6.16076 0.569481 0.00029394
6.66582 0.569481 0.000353795
7.17089 0.569481 0.000423171
7.67595 0.569481 0.000503399
8.18101 0.569481 0.000596001
8.68608 0.569481 0.00070272
9.19114 0.569481 0.000825556
9.6962 0.569481 0.0009668
10.2013 0.569481 0.00112909
10.7063 0.569481 0.00131544
11.2114 0.569481 0.00152934
11.7165 0.569481 0.00177479
12.2215 0.569481 0.00205639
12.7266 0.569481 0.00237945
13.2316 0.569481 0.00275006
13.7367 0.569481 0.00317527
14.2418 0.569481 0.00366317
14.7468 0.569481 0.00422311
15.2519 0.569481 0.00486586
15.757 0.569481 0.00560384
16.262 0.569481 0.0064514
16.7671 0.569481 0.00742507
17.2722 0.569481 0.00854398
17.7772 0.569481 0.00983019
18.2823 0.569481 0.0113092
18.7873 0.569481 0.0130105
19.2924 0.569481 0.0149683
19.7975 0.569481 0.0172218
20.3025 0.569481 0.0198168
20.8076 0.569481 0.022806
21.3127 0.569481 0.0262507
21.8177 0.569481 0.0302216
22.3228 0.569481 0.0348008
22.8278 0.569481 0.0400835
23.3329 0.569481 0.0461799
23.838 0.569481 0.0532179
24.343 0.569481 0.0613459
24.8481 0.569481 0.0707361
25.3532 0.569481 0.0815885
25.8582 0.569481 0.0941351
26.3633 0.569481 0.108646
26.8684 0.569481 0.125434
27.3734 0.569481 0.144863
27.8785 0.569481 0.167358
28.3835 0.569481 0.193409
28.8886 0.569481 0.223591
29.3937 0.569481 0.25857
29.8987 0.569481 0.299122
30.4038 0.569481 0.346151
30.9089 0.569481 0.400708
31.4139 0.569481 0.464019
31.919 0.569481 0.537513
32.4241 0.569481 0.622854
32.9291 0.569481 0.721984
33.4342 0.569481 0.837165
33.9392 0.569481 0.971039
34.4443 0.569481 1.12669
34.9494 0.569481 1.3077
35.4544 0.569481 1.5
35.9595 0.569481 1.5
36.4646 0.569481 1.5
36.9696 0.569481 1.5
37.4747 0.569481 1.5
37.9797 0.569481 1.5
38.4848 0.569481 1.5
38.9899 0.569481 1.5
39.4949 0.569481 1.5
40 0.569481 1.5
0.1 0.575797 1.62962e-06
0.605063 0.575797 1.03502e-05
1.11013 0.575797 2.05091e-05
1.61519 0.575797 3.26803e-05
2.12025 0.575797 4.73532e-05
2.62532 0.575797 6.50162e-05
3.13038 0.575797 8.61869e-05
3.63544 0.575797 0.000111428
4.14051 0.575797 0.000141361
4.64557 0.575797 0.000176676
5.15063 0.575797 0.000218146
5.6557 0.575797 0.000266642
6.16076 0.575797 0.000323148
6.66582 0.575797 0.000388779
7.17089 0.575797 0.000464806
7.67595 0.575797 0.000552677
8.18101 0.575797 0.000654047
8.68608 0.575797 0.000770812
9.19114 0.575797 0.000905145
9.6962 0.575797 0.00105954
10.2013 0.575797 0.00123686
10.7063 0.575797 0.00144039
11.2114 0.575797 0.00167391
11.7165 0.575797 0.00194178
12.2215 0.575797 0.00224899
12.7266 0.575797 0.00260132
13.2316 0.575797 0.00300539
13.7367 0.575797 0.00346884
14.2418 0.575797 0.00400047
14.7468 0.575797 0.00461044
15.2519 0.575797 0.00531043
15.757 0.575797 0.00611395
16.262 0.575797 0.00703656
16.7671 0.575797 0.00809624
17.2722 0.575797 0.00931372
17.7772 0.575797 0.010713
18.2823 0.575797 0.0123217
18.7873 0.575797 0.0141718
19.2924 0.575797 0.0163004
19.7975 0.575797 0.0187502
20.3025 0.575797 0.0215708
20.8076 0.575797 0.0248194
21.3127 0.575797 0.0285624
21.8177 0.575797 0.0328765
22.3228 0.575797 0.0378509
22.8278 0.575797 0.0435887
23.3329 0.575797 0.0502094
23.838 0.575797 0.0578518
24.343 0.575797 0.0666767
24.8481 0.575797 0.0768709
25.3532 0.575797 0.0886511
25.8582 0.575797 0.102269
26.3633 0.575797 0.118017
26.8684 0.575797 0.136234
27.3734 0.575797 0.157316
27.8785 0.575797 0.181721
28.3835 0.575797 0.209983
28.8886 0.575797 0.242722
29.3937 0.575797 0.280662
29.8987 0.575797 0.324643
30.4038 0.575797 0.375643
30.9089 0.575797 0.434803
31.4139 0.575797 0.50345
31.919 0.575797 0.583132
32.4241 0.575797 0.675653
32.9291 0.575797 0.783113
33.4342 0.575797 0.907966
33.9392 0.575797 1.05307
34.4443 0.575797 1.22176
34.9494 0.575797 1.41794
35.4544 0.575797 1.5
35.9595 0.575797 1.5
36.4646 0.575797 1.5
36.9696 0.575797 1.5
37.4747 0.575797 1.5
37.9797 0.575797 1.5
38.4848 0.575797 1.5
38.9899 0.575797 1.5
39.4949 0.575797 1.5
40 0.575797 1.5
0.1 0.582114 1.7974e-06
0.605063 0.582114 1.14154e-05
1.11013 0.582114 2.26178e-05
1.61519 0.582114 3.60353e-05
2.12025 0.582114 5.22047e-05
2.62532 0.582114 7.16606e-05
3.13038 0.582114 9.49688e-05
3.63544 0.582114 0.000122744
4.14051 0.582114 0.000155663
4.64557 0.582114 0.000194478
5.15063 0.582114 0.000240031
5.6557 0.582114 0.000293271
6.16076 0.582114 0.000355267
6.66582 0.582114 0.000427233
7.17089 0.582114 0.000510551
7.67595 0.582114 0.000606796
8.18101 0.582114 0.00071777
8.68608 0.582114 0.000845532
9.19114 0.582114 0.000992445
9.6962 0.582114 0.00116122
10.2013 0.582114 0.00135497
10.7063 0.582114 0.00157728
11.2114 0.582114 0.00183224
11.7165 0.582114 0.0021246
12.2215 0.582114 0.00245978
12.7266 0.582114 0.00284406
13.2316 0.582114 0.00328463
13.7367 0.582114 0.0037898
14.2418 0.582114 0.00436914
14.7468 0.582114 0.00503367
15.2519 0.582114 0.00579609
15.757 0.582114 0.00667106
16.262 0.582114 0.00767548
16.7671 0.582114 0.00882887
17.2722 0.582114 0.0101538
17.7772 0.582114 0.0116762
18.2823 0.582114 0.0134261
18.7873 0.582114 0.0154383
19.2924 0.582114 0.017753
19.7975 0.582114 0.0204166
20.3025 0.582114 0.0234828
20.8076 0.582114 0.0270137
21.3127 0.582114 0.0310814
21.8177 0.582114 0.0357691
22.3228 0.582114 0.0411735
22.8278 0.582114 0.0474065
23.3329 0.582114 0.0545977
23.838 0.582114 0.0628976
24.343 0.582114 0.0724806
24.8481 0.582114 0.0835493
25.3532 0.582114 0.0963386
25.8582 0.582114 0.111121
26.3633 0.582114 0.128215
26.8684 0.582114 0.147986
27.3734 0.582114 0.170865
27.8785 0.582114 0.197347
28.3835 0.582114 0.228011
28.8886 0.582114 0.263531
29.3937 0.582114 0.304689
29.8987 0.582114 0.352396
30.4038 0.582114 0.407713
30.9089 0.582114 0.471875
31.4139 0.582114 0.546321
31.919 0.582114 0.632728
32.4241 0.582114 0.733049
32.9291 0.582114 0.849561
33.4342 0.582114 0.984922
33.9392 0.582114 1.14223
34.4443 0.582114 1.32509
34.9494 0.582114 1.5
35.4544 0.582114 1.5
35.9595 0.582114 1.5
36.4646 0.582114 1.5
36.9696 0.582114 1.5
37.4747 0.582114 1.5
37.9797 0.582114 1.5
38.4848 0.582114 1.5
38.9899 0.582114 1.5
39.4949 0.582114 1.5
40 0.582114 1.5
0.1 0.58843 1.98254e-06
0.605063 0.58843 1.25908e-05
1.11013 0.58843 2.49444e-05
1.61519 0.58843 3.97366e-05
2.12025 0.58843 5.75559e-05
2.62532 0.58843 7.89878e-05
3.13038 0.58843 0.00010465
3.63544 0.58843 0.000135215
4.14051 0.58843 0.000171419
4.64557 0.58843 0.000214084
5.15063 0.58843 0.000264125
5.6557 0.58843 0.000322575
6.16076 0.58843 0.000390599
6.66582 0.58843 0.000469516
7.17089 0.58843 0.00056083
7.67595 0.58843 0.000666255
8.18101 0.58843 0.000787749
8.68608 0.58843 0.000927554
9.19114 0.58843 0.00108824
9.6962 0.58843 0.00127275
10.2013 0.58843 0.00148448
10.7063 0.58843 0.00172731
11.2114 0.58843 0.00200571
11.7165 0.58843 0.00232482
12.2215 0.58843 0.00269056
12.7266 0.58843 0.00310973
13.2316 0.58843 0.00359016
13.7367 0.58843 0.00414088
14.2418 0.58843 0.00477228
14.7468 0.58843 0.00549633
15.2519 0.58843 0.00632685
15.757 0.58843 0.00727975
16.262 0.58843 0.00837339
16.7671 0.58843 0.00962896
17.2722 0.58843 0.0110709
17.7772 0.58843 0.0127276
18.2823 0.58843 0.0146314
18.7873 0.58843 0.0168203
19.2924 0.58843 0.0193377
19.7975 0.58843 0.0222341
20.3025 0.58843 0.0255678
20.8076 0.58843 0.0294062
21.3127 0.58843 0.0338275
21.8177 0.58843 0.0389221
22.3228 0.58843 0.0447947
22.8278 0.58843 0.0515667
23.3329 0.58843 0.0593789
23.838 0.58843 0.0683945
24.343 0.58843 0.0788026
24.8481 0.58843 0.0908229
25.3532 0.58843 0.10471
25.8582 0.58843 0.12076
26.3633 0.58843 0.139317
26.8684 0.58843 0.16078
27.3734 0.58843 0.185613
27.8785 0.58843 0.214354
28.3835 0.58843 0.247632
28.8886 0.58843 0.286175
29.3937 0.58843 0.330833
29.8987 0.58843 0.382592
30.4038 0.58843 0.442603
30.9089 0.58843 0.512205
31.4139 0.58843 0.592955
31.919 0.58843 0.686673
32.4241 0.58843 0.795473
32.9291 0.58843 0.921826
33.4342 0.58843 1.06861
33.9392 0.58843 1.23918
34.4443 0.58843 1.43745
34.9494 0.58843 1.5
35.4544 0.58843 1.5
35.9595 0.58843 1.5
36.4646 0.58843 1.5
36.9696 0.58843 1.5
37.4747 0.58843 1.5
37.9797 0.58843 1.5
38.4848 0.58843 1.5
38.9899 0.58843 1.5
39.4949 0.58843 1.5
40 0.58843 1.5
0.1 0.594747 2.18693e-06
0.605063 0.594747 1.38883e-05
1.11013 0.594747 2.75125e-05
1.61519 0.594747 4.38215e-05
2.12025 0.594747 6.34606e-05
2.62532 0.594747 8.70709e-05
3.13038 0.594747 0.000115328
3.63544 0.594747 0.000148965
4.14051 0.594747 0.000188786
4.64557 0.594747 0.000235685
5.15063 0.594747 0.000290661
5.6557 0.594747 0.000354837
6.16076 0.594747 0.00042948
6.66582 0.594747 0.000516028
7.17089 0.594747 0.000616115
7.67595 0.594747 0.000731605
8.18101 0.594747 0.00086463
8.68608 0.594747 0.00101763
9.19114 0.594747 0.00119339
9.6962 0.594747 0.00139513
10.2013 0.594747 0.00162653
10.7063 0.594747 0.00189181
11.2114 0.594747 0.00219584
11.7165 0.594747 0.0025442
12.2215 0.594747 0.00294333
12.7266 0.594747 0.00340063
13.2316 0.594747 0.0039246
13.7367 0.594747 0.00452506
14.2418 0.594747 0.0052133
14.7468 0.594747 0.00600234
15.2519 0.594747 0.00690717
15.757 0.594747 0.00794511
16.262 0.594747 0.00913608
16.7671 0.594747 0.0105031
17.2722 0.594747 0.0120728
17.7772 0.594747 0.0138758
18.2823 0.594747 0.0159475
18.7873 0.594747 0.0183289
19.2924 0.594747 0.0210674
19.7975 0.594747 0.0242176
20.3025 0.594747 0.0278428
20.8076 0.594747 0.0320162
21.3127 0.594747 0.0368228
21.8177 0.594747 0.0423605
22.3228 0.594747 0.0487431
22.8278 0.594747 0.0561023
23.3329 0.594747 0.0645909
23.838 0.594747 0.0743857
24.343 0.594747 0.0856923
24.8481 0.594747 0.0987488
25.3532 0.594747 0.113832
25.8582 0.594747 0.131262
26.3633 0.594747 0.151412
26.8684 0.594747 0.174715
27.3734 0.594747 0.201675
27.8785 0.594747 0.232875
28.3835 0.594747 0.268997
28.8886 0.594747 0.310831
29.3937 0.594747 0.359296
29.8987 0.594747 0.415465
30.4038 0.594747 0.480582
30.9089 0.594747 0.556101
31.4139 0.594747 0.64371
31.919 0.594747 0.74538
32.4241 0.594747 0.863404
32.9291 0.594747 1.00046
33.4342 0.594747 1.15966
33.9392 0.594747 1.34465
34.4443 0.594747 1.5
34.9494 0.594747 1.5
35.4544 0.594747 1.5
35.9595 0.594747 1.5
36.4646 0.594747 1.5
36.9696 0.594747 1.5
37.4747 0.594747 1.5
37.9797 0.594747 1.5
38.4848 0.594747 1.5
38.9899 0.594747 1.5
39.4949 0.594747 1.5
40 0.594747 1.5
0.1 0.601063 2.41264e-06
0.605063 0.601063 1.53211e-05
1.11013 0.601063 3.03482e-05
1.61519 0.601063 4.83314e-05
2.12025 0.601063 6.99786e-05
2.62532 0.601063 9.59914e-05
3.13038 0.601063 0.000127109
3.63544 0.601063 0.00016413
4.14051 0.601063 0.000207934
4.64557 0.601063 0.000259494
5.15063 0.601063 0.000319898
5.6557 0.601063 0.000390369
6.16076 0.601063 0.000472285
6.66582 0.601063 0.000567212
7.17089 0.601063 0.000676928
7.67595 0.601063 0.000803462
8.18101 0.601063 0.000949131
8.68608 0.601063 0.00111659
9.19114 0.601063 0.00130888
9.6962 0.601063 0.00152948
10.2013 0.601063 0.00178241
10.7063 0.601063 0.00207227
11.2114 0.601063 0.00240433
11.7165 0.601063 0.00278469
12.2215 0.601063 0.00322033
12.7266 0.601063 0.0037193
13.2316 0.601063 0.00429085
13.7367 0.601063 0.00494566
14.2418 0.601063 0.005696
14.7468 0.601063 0.00655601
15.2519 0.601063 0.007542
15.757 0.601063 0.00867277
16.262 0.601063 0.00997
16.7671 0.601063 0.0114587
17.2722 0.601063 0.0131677
17.7772 0.601063 0.0151304
18.2823 0.601063 0.0173852
18.7873 0.601063 0.0199767
19.2924 0.601063 0.0229562
19.7975 0.601063 0.0263831
20.3025 0.601063 0.0303262
20.8076 0.601063 0.034865
21.3127 0.601063 0.0400915
21.8177 0.601063 0.0461122
22.3228 0.601063 0.0530507
22.8278 0.601063 0.0610499
23.3329 0.601063 0.0702754
23.838 0.601063 0.0809195
24.343 0.601063 0.0932049
24.8481 0.601063 0.10739
25.3532 0.601063 0.123775
25.8582 0.601063 0.142708
26.3633 0.601063 0.164594
26.8684 0.601063 0.189902
27.3734 0.601063 0.219178
27.8785 0.601063 0.253056
28.3835 0.601063 0.292274
28.8886 0.601063 0.33769
29.3937 0.601063 0.390301
29.8987 0.601063 0.45127
30.4038 0.601063 0.521947
30.9089 0.601063 0.603906
31.4139 0.601063 0.698981
31.919 0.601063 0.809306
32.4241 0.601063 0.937369
32.9291 0.601063 1.08607
33.4342 0.601063 1.25879
33.9392 0.601063 1.45948
34.4443 0.601063 1.5
34.9494 0.601063 1.5
35.4544 0.601063 1.5
35.9595 0.601063 1.5
36.4646 0.601063 1.5
36.9696 0.601063 1.5
37.4747 0.601063 1.5
37.9797 0.601063 1.5
38.4848 0.601063 1.5
38.9899 0.601063 1.5
39.4949 0.601063 1.5
40 0.601063 1.5
0.1 0.60738 2.66201e-06
0.605063 0.60738 1.69041e-05
1.11013 0.60738 3.34808e-05
1.61519 0.60738 5.33128e-05
2.12025 0.60738 7.71766e-05
2.62532 0.60738 0.000105841
3.13038 0.60738 0.000140112
3.63544 0.60738 0.000180865
4.14051 0.60738 0.000229057
4.64557 0.60738 0.000285749
5.15063 0.60738 0.000352126
5.6557 0.60738 0.00042952
6.16076 0.60738 0.000519432
6.66582 0.60738 0.000623565
7.17089 0.60738 0.000743854
7.67595 0.60738 0.000882508
8.18101 0.60738 0.00104205
8.68608 0.60738 0.00122537
9.19114 0.60738 0.00143576
9.6962 0.60738 0.00167704
10.2013 0.60738 0.00195356
10.7063 0.60738 0.00227032
11.2114 0.60738 0.00263308
11.7165 0.60738 0.00304844
12.2215 0.60738 0.00352402
12.7266 0.60738 0.00406857
13.2316 0.60738 0.00469216
13.7367 0.60738 0.00540638
14.2418 0.60738 0.00622458
14.7468 0.60738 0.00716215
15.2519 0.60738 0.00823681
15.757 0.60738 0.00946899
16.262 0.60738 0.0108823
16.7671 0.60738 0.0125038
17.2722 0.60738 0.014365
17.7772 0.60738 0.016502
18.2823 0.60738 0.0189567
18.7873 0.60738 0.0217774
19.2924 0.60738 0.0250199
19.7975 0.60738 0.0287488
20.3025 0.60738 0.0330387
20.8076 0.60738 0.037976
21.3127 0.60738 0.0436606
21.8177 0.60738 0.0502082
22.3228 0.60738 0.0577529
22.8278 0.60738 0.0664498
23.3329 0.60738 0.076479
23.838 0.60738 0.0880489
24.343 0.60738 0.101401
24.8481 0.60738 0.116817
25.3532 0.60738 0.134622
25.8582 0.60738 0.155193
26.3633 0.60738 0.17897
26.8684 0.60738 0.206462
27.3734 0.60738 0.238262
27.8785 0.60738 0.275057
28.3835 0.60738 0.317649
28.8886 0.60738 0.366968
29.3937 0.60738 0.424096
29.8987 0.60738 0.490293
30.4038 0.60738 0.567025
30.9089 0.60738 0.656
31.4139 0.60738 0.759205
31.919 0.60738 0.878956
32.4241 0.60738 1.01795
32.9291 0.60738 1.17934
33.4342 0.60738 1.36678
33.9392 0.60738 1.5
34.4443 0.60738 1.5
34.9494 0.60738 1.5
35.4544 0.60738 1.5
35.9595 0.60738 1.5
36.4646 0.60738 1.5
36.9696 0.60738 1.5
37.4747 0.60738 1.5
37.9797 0.60738 1.5
38.4848 0.60738 1.5
38.9899 0.60738 1.5
39.4949 0.60738 1.5
40 0.60738 1.5
0.1 0.613696 2.93766e-06
0.605063 0.613696 1.86539e-05
1.11013 0.613696 3.69431e-05
1.61519 0.613696 5.88177e-05
2.12025 0.613696 8.51296e-05
2.62532 0.613696 0.00011672
3.13038 0.613696 0.000154473
3.63544 0.613696 0.00019934
4.14051 0.613696 0.000252369
4.64557 0.613696 0.000314714
5.15063 0.613696 0.000387668
5.6557 0.613696 0.00047268
6.16076 0.613696 0.000571386
6.66582 0.613696 0.000685638
7.17089 0.613696 0.000817544
7.67595 0.613696 0.000969508
8.18101 0.613696 0.00114428
8.68608 0.613696 0.00134499
9.19114 0.613696 0.00157525
9.6962 0.613696 0.00183919
10.2013 0.613696 0.00214156
10.7063 0.613696 0.0024878
11.2114 0.613696 0.00288416
11.7165 0.613696 0.00333786
12.2215 0.613696 0.00385717
12.7266 0.613696 0.00445159
13.2316 0.613696 0.00513211
13.7367 0.613696 0.00591131
14.2418 0.613696 0.00680374
14.7468 0.613696 0.0078261
15.2519 0.613696 0.00899769
15.757 0.613696 0.0103407
16.262 0.613696 0.0118808
16.7671 0.613696 0.0136475
17.2722 0.613696 0.0156749
17.7772 0.613696 0.0180024
18.2823 0.613696 0.0206754
18.7873 0.613696 0.0237464
19.2924 0.613696 0.0272761
19.7975 0.613696 0.0313347
20.3025 0.613696 0.0360032
20.8076 0.613696 0.0413755
21.3127 0.613696 0.04756
21.8177 0.613696 0.0546826
22.3228 0.613696 0.0628888
22.8278 0.613696 0.0723471
23.3329 0.613696 0.083253
23.838 0.613696 0.0958329
24.343 0.613696 0.110349
24.8481 0.613696 0.127107
25.3532 0.613696 0.14646
25.8582 0.613696 0.168818
26.3633 0.613696 0.194657
26.8684 0.613696 0.224531
27.3734 0.613696 0.259083
27.8785 0.613696 0.299059
28.3835 0.613696 0.345329
28.8886 0.613696 0.398902
29.3937 0.613696 0.460954
29.8987 0.613696 0.53285
30.4038 0.613696 0.616182
30.9089 0.613696 0.712803
31.4139 0.613696 0.824868
31.919 0.613696 0.954892
32.4241 0.613696 1.1058
32.9291 0.613696 1.28101
33.4342 0.613696 1.48449
33.9392 0.613696 1.5
34.4443 0.613696 1.5
34.9494 0.613696 1.5
35.4544 0.613696 1.5
35.9595 0.613696 1.5
36.4646 0.613696 1.5
36.9696 0.613696 1.5
37.4747 0.613696 1.5
37.9797 0.613696 1.5
38.4848 0.613696 1.5
38.9899 0.613696 1.5
39.4949 0.613696 1.5
40 0.613696 1.5
0.1 0.620013 3.24251e-06
0.605063 0.620013 2.05889e-05
1.11013 0.620013 4.07716e-05
1.61519 0.620013 6.49041e-05
2.12025 0.620013 9.39212e-05
2.62532 0.620013 0.000128744
3.13038 0.620013 0.000170339
3.63544 0.620013 0.000219748
4.14051 0.620013 0.000278109
4.64557 0.620013 0.000346686
5.15063 0.620013 0.000426885
5.6557 0.620013 0.000520285
6.16076 0.620013 0.000628667
6.66582 0.620013 0.000754049
7.17089 0.620013 0.000898726
7.67595 0.620013 0.00106531
8.18101 0.620013 0.0012568
8.68608 0.620013 0.00147662
9.19114 0.620013 0.00172867
9.6962 0.620013 0.00201748
10.2013 0.620013 0.00234819
10.7063 0.620013 0.00272674
11.2114 0.620013 0.00315994
11.7165 0.620013 0.00365563
12.2215 0.620013 0.00422282
12.7266 0.620013 0.00487187
13.2316 0.620013 0.0056147
13.7367 0.620013 0.00646503
14.2418 0.620013 0.00743867
14.7468 0.620013 0.00855382
15.2519 0.620013 0.00983144
15.757 0.620013 0.0112957
16.262 0.620013 0.0129745
16.7671 0.620013 0.0148999
17.2722 0.620013 0.017109
17.7772 0.620013 0.0196446
18.2823 0.620013 0.0225562
18.7873 0.620013 0.0259008
19.2924 0.620013 0.0297443
19.7975 0.620013 0.0341631
20.3025 0.620013 0.0392451
20.8076 0.620013 0.0450925
21.3127 0.620013 0.0518231
21.8177 0.620013 0.0595736
22.3228 0.620013 0.0685021
22.8278 0.620013 0.0787917
23.3329 0.620013 0.0906547
23.838 0.620013 0.104337
24.343 0.620013 0.120124
24.8481 0.620013 0.138347
25.3532 0.620013 0.159389
25.8582 0.620013 0.183697
26.3633 0.620013 0.211786
26.8684 0.620013 0.24426
27.3734 0.620013 0.281814
27.8785 0.620013 0.325261
28.3835 0.620013 0.375543
28.8886 0.620013 0.433757
29.3937 0.620013 0.501179
29.8987 0.620013 0.579291
30.4038 0.620013 0.669822
30.9089 0.620013 0.774781
31.4139 0.620013 0.89651
31.919 0.620013 1.03773
32.4241 0.620013 1.20163
32.9291 0.620013 1.39191
33.4342 0.620013 1.5
33.9392 0.620013 1.5
34.4443 0.620013 1.5
34.9494 0.620013 1.5
35.4544 0.620013 1.5
35.9595 0.620013 1.5
36.4646 0.620013 1.5
36.9696 0.620013 1.5
37.4747 0.620013 1.5
37.9797 0.620013 1.5
38.4848 0.620013 1.5
38.9899 0.620013 1.5
39.4949 0.620013 1.5
40 0.620013 1.5
0.1 0.626329 3.57984e-06
0.605063 0.626329 2.273e-05
1.11013 0.626329 4.50075e-05
1.61519 0.626329 7.16373e-05
2.12025 0.626329 0.000103645
2.62532 0.626329 0.000142041
3.13038 0.626329 0.00018788
3.63544 0.626329 0.000242301
4.14051 0.626329 0.000306549
4.64557 0.626329 0.000381998
5.15063 0.626329 0.000470182
5.6557 0.626329 0.000572822
6.16076 0.626329 0.000691858
6.66582 0.626329 0.000829488
7.17089 0.626329 0.00098821
7.67595 0.626329 0.00117088
8.18101 0.626329 0.00138074
8.68608 0.626329 0.00162153
9.19114 0.626329 0.00189752
9.6962 0.626329 0.00221361
10.2013 0.626329 0.00257542
10.7063 0.626329 0.00298941
11.2114 0.626329 0.00346301
11.7165 0.626329 0.00400474
12.2215 0.626329 0.0046244
12.7266 0.626329 0.0053333
13.2316 0.626329 0.00614439
13.7367 0.626329 0.00707263
14.2418 0.626329 0.0081352
14.7468 0.626329 0.00935192
15.2519 0.626329 0.0107456
15.757 0.626329 0.0123425
16.262 0.626329 0.014173
16.7671 0.626329 0.0162721
17.2722 0.626329 0.01868
17.7772 0.626329 0.0214433
18.2823 0.626329 0.0246158
18.7873 0.626329 0.0282595
19.2924 0.626329 0.0324461
19.7975 0.626329 0.0372586
20.3025 0.626329 0.0427928
20.8076 0.626329 0.0491594
21.3127 0.626329 0.0564868
21.8177 0.626329 0.0649235
22.3228 0.626329 0.0746412
22.8278 0.626329 0.085839
23.3329 0.626329 0.0987477
23.838 0.626329 0.113635
24.343 0.626329 0.13081
24.8481 0.626329 0.150632
25.3532 0.626329 0.17352
25.8582 0.626329 0.199956
26.3633 0.626329 0.230504
26.8684 0.626329 0.265815
27.3734 0.626329 0.306647
27.8785 0.626329 0.353883
28.3835 0.626329 0.408546
28.8886 0.626329 0.471826
29.3937 0.626329 0.545109
29.8987 0.626329 0.630007
30.4038 0.626329 0.728394
30.9089 0.626329 0.842454
31.4139 0.626329 0.974728
31.919 0.626329 1.12818
32.4241 0.626329 1.30625
32.9291 0.626329 1.5
33.4342 0.626329 1.5
33.9392 0.626329 1.5
34.4443 0.626329 1.5
34.9494 0.626329 1.5
35.4544 0.626329 1.5
35.9595 0.626329 1.5
36.4646 0.626329 1.5
36.9696 0.626329 1.5
37.4747 0.626329 1.5
37.9797 0.626329 1.5
38.4848 0.626329 1.5
38.9899 0.626329 1.5
39.4949 0.626329 1.5
40 0.626329 1.5
0.1 0.632646 3.95332e-06
0.605063 0.632646 2.51005e-05
1.11013 0.632646 4.96969e-05
1.61519 0.632646 7.90902e-05
2.12025 0.632646 0.000114407
2.62532 0.632646 0.000156752
3.13038 0.632646 0.000207283
3.63544 0.632646 0.000267242
4.14051 0.632646 0.000337987
4.64557 0.632646 0.00042102
5.15063 0.632646 0.000518012
5.6557 0.632646 0.000630837
6.16076 0.632646 0.00076161
6.66582 0.632646 0.000912727
7.17089 0.632646 0.00108691
7.67595 0.632646 0.00128726
8.18101 0.632646 0.00151733
8.68608 0.632646 0.00178118
9.19114 0.632646 0.00208347
9.6962 0.632646 0.00242953
10.2013 0.632646 0.00282548
10.7063 0.632646 0.00327837
11.2114 0.632646 0.00379629
11.7165 0.632646 0.00438851
12.2215 0.632646 0.00506574
12.7266 0.632646 0.00584025
13.2316 0.632646 0.00672617
13.7367 0.632646 0.00773978
14.2418 0.632646 0.0088998
14.7468 0.632646 0.0102278
15.2519 0.632646 0.0117486
15.757 0.632646 0.0134908
16.262 0.632646 0.0154875
16.7671 0.632646 0.0177766
17.2722 0.632646 0.0204021
17.7772 0.632646 0.0234147
18.2823 0.632646 0.0268727
18.7873 0.632646 0.0308437
19.2924 0.632646 0.0354058
19.7975 0.632646 0.040649
20.3025 0.632646 0.0466777
20.8076 0.632646 0.0536124
21.3127 0.632646 0.0615925
21.8177 0.632646 0.0707794
22.3228 0.632646 0.0813602
22.8278 0.632646 0.0935511
23.3329 0.632646 0.107603
23.838 0.632646 0.123807
24.343 0.632646 0.142499
24.8481 0.632646 0.16407
25.3532 0.632646 0.188975
25.8582 0.632646 0.217738
26.3633 0.632646 0.250971
26.8684 0.632646 0.289383
27.3734 0.632646 0.333797
27.8785 0.632646 0.385173
28.3835 0.632646 0.444621
28.8886 0.632646 0.513436
29.3937 0.632646 0.593123
29.8987 0.632646 0.685432
30.4038 0.632646 0.7924
30.9089 0.632646 0.9164
31.4139 0.632646 1.06019
31.919 0.632646 1.22699
32.4241 0.632646 1.42055
32.9291 0.632646 1.5
33.4342 0.632646 1.5
33.9392 0.632646 1.5
34.4443 0.632646 1.5
34.9494 0.632646 1.5
35.4544 0.632646 1.5
35.9595 0.632646 1.5
36.4646 0.632646 1.5
36.9696 0.632646 1.5
37.4747 0.632646 1.5
37.9797 0.632646 1.5
38.4848 0.632646 1.5
38.9899 0.632646 1.5
39.4949 0.632646 1.5
40 0.632646 1.5
0.1 0.638962 4.36711e-06
0.605063 0.638962 2.77266e-05
1.11013 0.638962 5.48916e-05
1.61519 0.638962 8.73451e-05
2.12025 0.638962 0.000126324
2.62532 0.638962 0.00017304
3.13038 0.638962 0.00022876
3.63544 0.638962 0.00029484
4.14051 0.638962 0.000372765
4.64557 0.638962 0.000464171
5.15063 0.638962 0.000570882
5.6557 0.638962 0.000694943
6.16076 0.638962 0.000838656
6.66582 0.638962 0.00100463
7.17089 0.638962 0.00119584
7.67595 0.638962 0.00141566
8.18101 0.638962 0.00166797
8.68608 0.638962 0.00195718
9.19114 0.638962 0.00228838
9.6962 0.638962 0.00266737
10.2013 0.638962 0.00310084
10.7063 0.638962 0.00359646
11.2114 0.638962 0.00416304
11.7165 0.638962 0.0048107
12.2215 0.638962 0.00555109
12.7266 0.638962 0.00639759
13.2316 0.638962 0.00736561
13.7367 0.638962 0.00847285
14.2418 0.638962 0.00973973
14.7468 0.638962 0.0111897
15.2519 0.638962 0.0128499
15.757 0.638962 0.0147514
16.262 0.638962 0.0169301
16.7671 0.638962 0.0194275
17.2722 0.638962 0.0222914
17.7772 0.638962 0.0255769
18.2823 0.638962 0.0293476
18.7873 0.638962 0.0336771
19.2924 0.638962 0.0386503
19.7975 0.638962 0.0443651
20.3025 0.638962 0.0509352
20.8076 0.638962 0.0584916
21.3127 0.638962 0.067186
21.8177 0.638962 0.0771942
22.3228 0.638962 0.0887193
22.8278 0.638962 0.101997
23.3329 0.638962 0.1173
23.838 0.638962 0.134944
24.343 0.638962 0.155295
24.8481 0.638962 0.17878
25.3532 0.638962 0.20589
25.8582 0.638962 0.237198
26.3633 0.638962 0.273368
26.8684 0.638962 0.315171
27.3734 0.638962 0.363503
27.8785 0.638962 0.419404
28.3835 0.638962 0.484085
28.8886 0.638962 0.558951
29.3937 0.638962 0.645638
29.8987 0.638962 0.746049
30.4038 0.638962 0.862398
30.9089 0.638962 0.997262
31.4139 0.638962 1.15364
31.919 0.638962 1.33503
32.4241 0.638962 1.5
32.9291 0.638962 1.5
33.4342 0.638962 1.5
33.9392 0.638962 1.5
34.4443 0.638962 1.5
34.9494 0.638962 1.5
35.4544 0.638962 1.5
35.9595 0.638962 1.5
36.4646 0.638962 1.5
36.9696 0.638962 1.5
37.4747 0.638962 1.5
37.9797 0.638962 1.5
38.4848 0.638962 1.5
38.9899 0.638962 1.5
39.4949 0.638962 1.5
40 0.638962 1.5
0.1 0.645278 4.82584e-06
0.605063 0.645278 3.0638e-05
1.11013 0.645278 6.065e-05
1.61519 0.645278 9.64945e-05
2.12025 0.645278 0.00013953
2.62532 0.645278 0.000191086
3.13038 0.645278 0.000252547
3.63544 0.645278 0.000325399
4.14051 0.645278 0.000411261
4.64557 0.645278 0.00051192
5.15063 0.645278 0.000629366
5.6557 0.645278 0.000765827
6.16076 0.645278 0.000923815
6.66582 0.645278 0.00110618
7.17089 0.645278 0.00131615
7.67595 0.645278 0.00155742
8.18101 0.645278 0.00183421
8.68608 0.645278 0.00215134
9.19114 0.645278 0.00251434
9.6962 0.645278 0.00292956
10.2013 0.645278 0.00340428
10.7063 0.645278 0.00394687
11.2114 0.645278 0.00456692
11.7165 0.645278 0.00527549
12.2215 0.645278 0.00608525
12.7266 0.645278 0.0070108
13.2316 0.645278 0.00806893
13.7367 0.645278 0.00927895
14.2418 0.645278 0.0106631
14.7468 0.645278 0.0122469
15.2519 0.645278 0.0140599
15.757 0.645278 0.0161361
16.262 0.645278 0.0185145
16.7671 0.645278 0.0212403
17.2722 0.645278 0.0243656
17.7772 0.645278 0.0279503
18.2823 0.645278 0.0320638
18.7873 0.645278 0.0367861
19.2924 0.645278 0.0422097
19.7975 0.645278 0.0484414
20.3025 0.645278 0.0556045
20.8076 0.645278 0.063842
21.3127 0.645278 0.073319
21.8177 0.645278 0.0842266
22.3228 0.645278 0.0967861
22.8278 0.645278 0.111254
23.3329 0.645278 0.127926
23.838 0.645278 0.147147
24.343 0.645278 0.169316
24.8481 0.645278 0.194895
25.3532 0.645278 0.22442
25.8582 0.645278 0.258514
26.3633 0.645278 0.297898
26.8684 0.645278 0.343413
27.3734 0.645278 0.396031
27.8785 0.645278 0.456885
28.3835 0.645278 0.527291
28.8886 0.645278 0.608779
29.3937 0.645278 0.703125
29.8987 0.645278 0.8124
30.4038 0.645278 0.939012
30.9089 0.645278 1.08576
31.4139 0.645278 1.25591
31.919 0.645278 1.45326
32.4241 0.645278 1.5
32.9291 0.645278 1.5
33.4342 0.645278 1.5
33.9392 0.645278 1.5
34.4443 0.645278 1.5
34.9494 0.645278 1.5
35.4544 0.645278 1.5
35.9595 0.645278 1.5
36.4646 0.645278 1.5
36.9696 0.645278 1.5
37.4747 0.645278 1.5
37.9797 0.645278 1.5
38.4848 0.645278 1.5
38.9899 0.645278 1.5
39.4949 0.645278 1.5
40 0.645278 1.5
0.1 0.651595 5.33477e-06
0.605063 0.651595 3.38678e-05
1.11013 0.651595 6.70377e-05
1.61519 0.651595 0.000106643
2.12025 0.651595 0.000154175
2.62532 0.651595 0.000211094
3.13038 0.651595 0.000278914
3.63544 0.651595 0.000359261
4.14051 0.651595 0.000453905
4.64557 0.651595 0.000564796
5.15063 0.651595 0.000694105
5.6557 0.651595 0.000844263
6.16076 0.651595 0.00101801
6.66582 0.651595 0.00121846
7.17089 0.651595 0.00144912
7.67595 0.651595 0.00171404
8.18101 0.651595 0.00201781
8.68608 0.651595 0.00236569
9.19114 0.651595 0.00276372
9.6962 0.651595 0.00321881
10.2013 0.651595 0.00373892
10.7063 0.651595 0.00433317
11.2114 0.651595 0.00501203
11.7165 0.651595 0.00578755
12.2215 0.651595 0.00667357
12.7266 0.651595 0.007686
13.2316 0.651595 0.00884314
13.7367 0.651595 0.0101661
14.2418 0.651595 0.011679
14.7468 0.651595 0.0134098
15.2519 0.651595 0.0153906
15.757 0.651595 0.0176585
16.262 0.651595 0.0202561
16.7671 0.651595 0.0232326
17.2722 0.651595 0.0266446
17.7772 0.651595 0.0305576
18.2823 0.651595 0.0350471
18.7873 0.651595 0.0402004
19.2924 0.651595 0.046118
19.7975 0.651595 0.0529163
20.3025 0.651595 0.0607299
20.8076 0.651595 0.0697142
21.3127 0.651595 0.080049
21.8177 0.651595 0.0919426
22.3228 0.651595 0.105636
22.8278 0.651595 0.121408
23.3329 0.651595 0.139581
23.838 0.651595 0.160531
24.343 0.651595 0.184691
24.8481 0.651595 0.212564
25.3532 0.651595 0.244735
25.8582 0.651595 0.28188
26.3633 0.651595 0.324786
26.8684 0.651595 0.374366
27.3734 0.651595 0.43168
27.8785 0.651595 0.497959
28.3835 0.651595 0.574636
28.8886 0.651595 0.663374
29.3937 0.651595 0.766108
29.8987 0.651595 0.88509
30.4038 0.651595 1.02294
30.9089 0.651595 1.1827
31.4139 0.651595 1.36793
31.919 0.651595 1.5
32.4241 0.651595 1.5
32.9291 0.651595 1.5
33.4342 0.651595 1.5
33.9392 0.651595 1.5
34.4443 0.651595 1.5
34.9494 0.651595 1.5
35.4544 0.651595 1.5
35.9595 0.651595 1.5
36.4646 0.651595 1.5
36.9696 0.651595 1.5
37.4747 0.651595 1.5
37.9797 0.651595 1.5
38.4848 0.651595 1.5
38.9899 0.651595 1.5
39.4949 0.651595 1.5
40 0.651595 1.5
0.1 0.657911 5.89984e-06
0.605063 0.657911 3.74537e-05
1.11013 0.657911 7.4129e-05
1.61519 0.657911 0.000117907
2.12025 0.657911 0.000170428
2.62532 0.657911 0.000233293
3.13038 0.657911 0.000308162
3.63544 0.657911 0.000396813
4.14051 0.657911 0.00050118
4.64557 0.657911 0.000623394
5.15063 0.657911 0.000765824
5.6557 0.657911 0.000931125
6.16076 0.657911 0.00112229
6.66582 0.657911 0.0013427
7.17089 0.657911 0.00159621
7.67595 0.657911 0.00188722
8.18101 0.657911 0.00222074
8.68608 0.657911 0.00260252
9.19114 0.657911 0.00303914
9.6962 0.657911 0.00353817
10.2013 0.657911 0.00410827
10.7063 0.657911 0.0047594
11.2114 0.657911 0.00550299
11.7165 0.657911 0.00635218
12.2215 0.657911 0.00732208
12.7266 0.657911 0.00843006
13.2316 0.657911 0.00969608
13.7367 0.657911 0.0111431
14.2418 0.657911 0.0127976
14.7468 0.657911 0.0146899
15.2519 0.657911 0.0168552
15.757 0.657911 0.0193338
16.262 0.657911 0.0221721
16.7671 0.657911 0.0254238
17.2722 0.657911 0.0291508
17.7772 0.657911 0.0334243
18.2823 0.657911 0.0383267
18.7873 0.657911 0.043953
19.2924 0.657911 0.050413
19.7975 0.657911 0.0578333
20.3025 0.657911 0.0663607
20.8076 0.657911 0.0761645
21.3127 0.657911 0.0874407
21.8177 0.657911 0.100416
22.3228 0.657911 0.115353
22.8278 0.657911 0.132556
23.3329 0.657911 0.152376
23.838 0.657911 0.175221
24.343 0.657911 0.201565
24.8481 0.657911 0.231955
25.3532 0.657911 0.267027
25.8582 0.657911 0.307518
26.3633 0.657911 0.354286
26.8684 0.657911 0.408323
27.3734 0.657911 0.470784
27.8785 0.657911 0.543011
28.3835 0.657911 0.626561
28.8886 0.657911 0.723247
29.3937 0.657911 0.835175
29.8987 0.657911 0.964795
30.4038 0.657911 1.11496
30.9089 0.657911 1.28898
31.4139 0.657911 1.49073
31.919 0.657911 1.5
32.4241 0.657911 1.5
32.9291 0.657911 1.5
33.4342 0.657911 1.5
33.9392 0.657911 1.5
34.4443 0.657911 1.5
34.9494 0.657911 1.5
35.4544 0.657911 1.5
35.9595 0.657911 1.5
36.4646 0.657911 1.5
36.9696 0.657911 1.5
37.4747 0.657911 1.5
37.9797 0.657911 1.5
38.4848 0.657911 1.5
38.9899 0.657911 1.5
39.4949 0.657911 1.5
40 0.657911 1.5
0.1 0.664228 6.52772e-06
0.605063 0.664228 4.14382e-05
1.11013 0.664228 8.20078e-05
1.61519 0.664228 0.00013042
2.12025 0.664228 0.000188481
2.62532 0.664228 0.000257945
3.13038 0.664228 0.000340633
3.63544 0.664228 0.00043849
4.14051 0.664228 0.000553632
4.64557 0.664228 0.000688386
5.15063 0.664228 0.000845342
5.6557 0.664228 0.0010274
6.16076 0.664228 0.00123782
6.66582 0.664228 0.0014803
7.17089 0.664228 0.00175905
7.67595 0.664228 0.00207887
8.18101 0.664228 0.00244523
8.68608 0.664228 0.00286441
9.19114 0.664228 0.00334361
9.6962 0.664228 0.00389107
10.2013 0.664228 0.00451627
10.7063 0.664228 0.00523007
11.2114 0.664228 0.00604497
11.7165 0.664228 0.0069753
12.2215 0.664228 0.00803758
12.7266 0.664228 0.00925074
13.2316 0.664228 0.0106366
13.7367 0.664228 0.0122202
14.2418 0.664228 0.0140304
14.7468 0.664228 0.0161005
15.2519 0.664228 0.0184686
15.757 0.664228 0.0211788
16.262 0.664228 0.0242818
16.7671 0.664228 0.0278362
17.2722 0.664228 0.0319094
17.7772 0.664228 0.0365792
18.2823 0.664228 0.0419353
18.7873 0.664228 0.0480814
19.2924 0.664228 0.0551372
19.7975 0.664228 0.0632409
20.3025 0.664228 0.0725524
20.8076 0.664228 0.0832564
21.3127 0.664228 0.0955665
21.8177 0.664228 0.10973
22.3228 0.664228 0.126033
22.8278 0.664228 0.144806
23.3329 0.664228 0.166434
23.838 0.664228 0.191361
24.343 0.664228 0.220102
24.8481 0.664228 0.253254
25.3532 0.664228 0.291511
25.8582 0.664228 0.335675
26.3633 0.664228 0.38668
26.8684 0.664228 0.445609
27.3734 0.664228 0.513719
27.8785 0.664228 0.592472
28.3835 0.664228 0.683565
28.8886 0.664228 0.788971
29.3937 0.664228 0.910985
29.8987 0.664228 1.05228
30.4038 0.664228 1.21595
30.9089 0.664228 1.40562
31.4139 0.664228 1.5
31.919 0.664228 1.5
32.4241 0.664228 1.5
32.9291 0.664228 1.5
33.4342 0.664228 1.5
33.9392 0.664228 1.5
34.4443 0.664228 1.5
34.9494 0.664228 1.5
35.4544 0.664228 1.5
35.9595 0.664228 1.5
36.4646 0.664228 1.5
36.9696 0.664228 1.5
37.4747 0.664228 1.5
37.9797 0.664228 1.5
38.4848 0.664228 1.5
38.9899 0.664228 1.5
39.4949 0.664228 1.5
40 0.664228 1.5
0.1 0.670544 7.22602e-06
0.605063 0.670544 4.58693e-05
1.11013 0.670544 9.07691e-05
1.61519 0.670544 0.000144334
2.12025 0.670544 0.000208549
2.62532 0.670544 0.000285343
3.13038 0.670544 0.000376712
3.63544 0.670544 0.000484786
4.14051 0.670544 0.000611878
4.64557 0.670544 0.000760535
5.15063 0.670544 0.000933584
5.6557 0.670544 0.00113419
6.16076 0.670544 0.00136592
6.66582 0.670544 0.00163282
7.17089 0.670544 0.00193948
7.67595 0.670544 0.00229114
8.18101 0.670544 0.00269378
8.68608 0.670544 0.00315428
9.19114 0.670544 0.00368047
9.6962 0.670544 0.00428139
10.2013 0.670544 0.00496738
10.7063 0.670544 0.00575031
11.2114 0.670544 0.00664383
11.7165 0.670544 0.00766362
12.2215 0.670544 0.00882769
12.7266 0.670544 0.0101567
13.2316 0.670544 0.0116746
13.7367 0.670544 0.0134087
14.2418 0.670544 0.0153904
14.7468 0.670544 0.0176561
15.2519 0.670544 0.0202475
15.757 0.670544 0.0232127
16.262 0.670544 0.0266071
16.7671 0.670544 0.0304946
17.2722 0.670544 0.0349487
17.7772 0.670544 0.0400544
18.2823 0.670544 0.0459096
18.7873 0.670544 0.0526275
19.2924 0.670544 0.0603386
19.7975 0.670544 0.0691939
20.3025 0.670544 0.0793676
20.8076 0.670544 0.0910613
21.3127 0.670544 0.104508
21.8177 0.670544 0.119978
22.3228 0.670544 0.137782
22.8278 0.670544 0.158282
23.3329 0.670544 0.181897
23.838 0.670544 0.209111
24.343 0.670544 0.240486
24.8481 0.670544 0.276674
25.3532 0.670544 0.31843
25.8582 0.670544 0.366629
26.3633 0.670544 0.42229
26.8684 0.670544 0.486592
27.3734 0.670544 0.560908
27.8785 0.670544 0.646828
28.3835 0.670544 0.746205
28.8886 0.670544 0.861188
29.3937 0.670544 0.99428
29.8987 0.670544 1.14839
30.4038 0.670544 1.3269
30.9089 0.670544 1.5
31.4139 0.670544 1.5
31.919 0.670544 1.5
32.4241 0.670544 1.5
32.9291 0.670544 1.5
33.4342 0.670544 1.5
33.9392 0.670544 1.5
34.4443 0.670544 1.5
34.9494 0.670544 1.5
35.4544 0.670544 1.5
35.9595 0.670544 1.5
36.4646 0.670544 1.5
36.9696 0.670544 1.5
37.4747 0.670544 1.5
37.9797 0.670544 1.5
38.4848 0.670544 1.5
38.9899 0.670544 1.5
39.4949 0.670544 1.5
40 0.670544 1.5
0.1 0.676861 8.00334e-06
0.605063 0.676861 5.08017e-05
1.11013 0.676861 0.000100521
1.61519 0.676861 0.000159818
2.12025 0.676861 0.000230879
2.62532 0.676861 0.000315822
3.13038 0.676861 0.000416838
3.63544 0.676861 0.000536259
4.14051 0.676861 0.000676618
4.64557 0.676861 0.0008407
5.15063 0.676861 0.0010316
5.6557 0.676861 0.00125277
6.16076 0.676861 0.00150811
6.66582 0.676861 0.00180205
7.17089 0.676861 0.00213959
7.67595 0.676861 0.00252648
8.18101 0.676861 0.00296925
8.68608 0.676861 0.00347541
9.19114 0.676861 0.00405354
9.6962 0.676861 0.00471351
10.2013 0.676861 0.00546663
10.7063 0.676861 0.00632588
11.2114 0.676861 0.00730618
11.7165 0.676861 0.00842467
12.2215 0.676861 0.00970105
12.7266 0.676861 0.011158
13.2316 0.676861 0.0128214
13.7367 0.676861 0.0147213
14.2418 0.676861 0.0168921
14.7468 0.676861 0.0193735
15.2519 0.676861 0.022211
15.757 0.676861 0.0254572
16.262 0.676861 0.0291726
16.7671 0.676861 0.0334269
17.2722 0.676861 0.0383006
17.7772 0.676861 0.0438863
18.2823 0.676861 0.0502912
18.7873 0.676861 0.0576387
19.2924 0.676861 0.0660713
19.7975 0.676861 0.0757539
20.3025 0.676861 0.0868767
20.8076 0.676861 0.0996597
21.3127 0.676861 0.114357
21.8177 0.676861 0.131264
22.3228 0.676861 0.150721
22.8278 0.676861 0.173121
23.3329 0.676861 0.198922
23.838 0.676861 0.228652
24.343 0.676861 0.262925
24.8481 0.676861 0.302452
25.3532 0.676861 0.348056
25.8582 0.676861 0.400693
26.3633 0.676861 0.461474
26.8684 0.676861 0.531686
27.3734 0.676861 0.612824
27.8785 0.676861 0.706626
28.3835 0.676861 0.815111
28.8886 0.676861 0.940624
29.3937 0.676861 1.08589
29.8987 0.676861 1.25409
30.4038 0.676861 1.44891
30.9089 0.676861 1.5
31.4139 0.676861 1.5
31.919 0.676861 1.5
32.4241 0.676861 1.5
32.9291 0.676861 1.5
33.4342 0.676861 1.5
33.9392 0.676861 1.5
34.4443 0.676861 1.5
34.9494 0.676861 1.5
35.4544 0.676861 1.5
35.9595 0.676861 1.5
36.4646 0.676861 1.5
36.9696 0.676861 1.5
37.4747 0.676861 1.5
37.9797 0.676861 1.5
38.4848 0.676861 1.5
38.9899 0.676861 1.5
39.4949 0.676861 1.5
40 0.676861 1.5
0.1 0.683177 8.86947e-06
0.605063 0.683177 5.62974e-05
1.11013 0.683177 0.000111385
1.61519 0.683177 0.000177066
2.12025 0.683177 0.000255749
2.62532 0.683177 0.000349762
3.13038 0.683177 0.000461508
3.63544 0.683177 0.000593546
4.14051 0.683177 0.000748648
4.64557 0.683177 0.000929862
5.15063 0.683177 0.00114057
5.6557 0.683177 0.00138456
6.16076 0.683177 0.00166609
6.66582 0.683177 0.00198999
7.17089 0.683177 0.00236176
7.67595 0.683177 0.00278766
8.18101 0.683177 0.00327485
8.68608 0.683177 0.00383154
9.19114 0.683177 0.00446712
9.6962 0.683177 0.00519239
10.2013 0.683177 0.00601972
10.7063 0.683177 0.00696331
11.2114 0.683177 0.0080395
11.7165 0.683177 0.00926703
12.2215 0.683177 0.0106674
12.7266 0.683177 0.0122655
13.2316 0.683177 0.0140896
13.7367 0.683177 0.0161726
14.2418 0.683177 0.0185521
14.7468 0.683177 0.0212714
15.2519 0.683177 0.0243804
15.757 0.683177 0.0279365
16.262 0.683177 0.0320059
16.7671 0.683177 0.0366648
17.2722 0.683177 0.0420011
17.7772 0.683177 0.0481162
18.2823 0.683177 0.055127
18.7873 0.683177 0.0631684
19.2924 0.683177 0.0723962
19.7975 0.683177 0.0829905
20.3025 0.683177 0.0951591
20.8076 0.683177 0.109142
21.3127 0.683177 0.125218
21.8177 0.683177 0.143709
22.3228 0.683177 0.164985
22.8278 0.683177 0.189478
23.3329 0.683177 0.217686
23.838 0.683177 0.250188
24.343 0.683177 0.287652
24.8481 0.683177 0.330855
25.3532 0.683177 0.380697
25.8582 0.683177 0.438221
26.3633 0.683177 0.504638
26.8684 0.683177 0.581356
27.3734 0.683177 0.670005
27.8785 0.683177 0.772484
28.3835 0.683177 0.890994
28.8886 0.683177 1.0281
29.3937 0.683177 1.18677
29.8987 0.683177 1.37047
30.4038 0.683177 1.5
30.9089 0.683177 1.5
31.4139 0.683177 1.5
31.919 0.683177 1.5
32.4241 0.683177 1.5
32.9291 0.683177 1.5
33.4342 0.683177 1.5
33.9392 0.683177 1.5
34.4443 0.683177 1.5
34.9494 0.683177 1.5
35.4544 0.683177 1.5
35.9595 0.683177 1.5
36.4646 0.683177 1.5
36.9696 0.683177 1.5
37.4747 0.683177 1.5
37.9797 0.683177 1.5
38.4848 0.683177 1.5
38.9899 0.683177 1.5
39.4949 0.683177 1.5
40 0.683177 1.5
0.1 0.689494 9.83554e-06
0.605063 0.689494 6.24271e-05
1.11013 0.689494 0.000123502
1.61519 0.689494 0.0001963
2.12025 0.689494 0.000283477
2.62532 0.689494 0.000387593
3.13038 0.689494 0.000511289
3.63544 0.689494 0.000657368
4.14051 0.689494 0.00082887
4.64557 0.689494 0.00102913
5.15063 0.689494 0.00126186
5.6557 0.689494 0.00153118
6.16076 0.689494 0.00184178
6.66582 0.689494 0.00219894
7.17089 0.689494 0.00260866
7.67595 0.689494 0.00307781
8.18101 0.689494 0.00361423
8.68608 0.689494 0.00422689
9.19114 0.689494 0.0049261
9.6962 0.689494 0.00572365
10.2013 0.689494 0.00663311
10.7063 0.689494 0.00767003
11.2114 0.689494 0.00885228
11.7165 0.689494 0.0102004
12.2215 0.689494 0.0117379
12.7266 0.689494 0.013492
13.2316 0.689494 0.0154938
13.7367 0.689494 0.017779
14.2418 0.689494 0.020389
14.7468 0.689494 0.0233712
15.2519 0.689494 0.02678
15.757 0.689494 0.0306784
16.262 0.689494 0.0351386
16.7671 0.689494 0.0402442
17.2722 0.689494 0.0460912
17.7772 0.689494 0.0527905
18.2823 0.689494 0.0604699
18.7873 0.689494 0.0692771
19.2924 0.689494 0.0793824
19.7975 0.689494 0.0909826
20.3025 0.689494 0.104305
20.8076 0.689494 0.119612
21.3127 0.689494 0.137209
21.8177 0.689494 0.157445
22.3228 0.689494 0.180728
22.8278 0.689494 0.207529
23.3329 0.689494 0.238392
23.838 0.689494 0.27395
24.343 0.689494 0.314932
24.8481 0.689494 0.362189
25.3532 0.689494 0.416702
25.8582 0.689494 0.479612
26.3633 0.689494 0.552242
26.8684 0.689494 0.63613
27.3734 0.689494 0.733058
27.8785 0.689494 0.845098
28.3835 0.689494 0.974656
28.8886 0.689494 1.12453
29.3937 0.689494 1.29797
29.8987 0.689494 1.49876
30.4038 0.689494 1.5
30.9089 0.689494 1.5
31.4139 0.689494 1.5
31.919 0.689494 1.5
32.4241 0.689494 1.5
32.9291 0.689494 1.5
33.4342 0.689494 1.5
33.9392 0.689494 1.5
34.4443 0.689494 1.5
34.9494 0.689494 1.5
35.4544 0.689494 1.5
35.9595 0.689494 1.5
36.4646 0.689494 1.5
36.9696 0.689494 1.5
37.4747 0.689494 1.5
37.9797 0.689494 1.5
38.4848 0.689494 1.5
38.9899 0.689494 1.5
39.4949 0.689494 1.5
40 0.689494 1.5
0.1 0.69581 1.09143e-05
0.605063 0.69581 6.92712e-05
1.11013 0.69581 0.00013703
1.61519 0.69581 0.000217772
2.12025 0.69581 0.000314425
2.62532 0.69581 0.000429809
3.13038 0.69581 0.000566824
3.63544 0.69581 0.000728548
4.14051 0.69581 0.000918314
4.64557 0.69581 0.00113978
5.15063 0.69581 0.00139699
5.6557 0.69581 0.0016945
6.16076 0.69581 0.0020374
6.66582 0.69581 0.0024315
7.17089 0.69581 0.00288336
7.67595 0.69581 0.00340052
8.18101 0.69581 0.00399155
8.68608 0.69581 0.00466629
9.19114 0.69581 0.00543603
9.6962 0.69581 0.0063137
10.2013 0.69581 0.00731416
10.7063 0.69581 0.00845445
11.2114 0.69581 0.00975414
11.7165 0.69581 0.0112357
12.2215 0.69581 0.0129251
12.7266 0.69581 0.0148518
13.2316 0.69581 0.0170501
13.7367 0.69581 0.0195592
14.2418 0.69581 0.0224241
14.7468 0.69581 0.0256969
15.2519 0.69581 0.0294373
15.757 0.69581 0.0337141
16.262 0.69581 0.0386064
16.7671 0.69581 0.0442057
17.2722 0.69581 0.0506171
17.7772 0.69581 0.057962
18.2823 0.69581 0.0663803
18.7873 0.69581 0.0760335
19.2924 0.69581 0.0871082
19.7975 0.69581 0.0998195
20.3025 0.69581 0.114416
20.8076 0.69581 0.131186
21.3127 0.69581 0.150461
21.8177 0.69581 0.172626
22.3228 0.69581 0.198125
22.8278 0.69581 0.227474
23.3329 0.69581 0.261268
23.838 0.69581 0.300199
24.343 0.69581 0.345065
24.8481 0.69581 0.396795
25.3532 0.69581 0.456464
25.8582 0.69581 0.525319
26.3633 0.69581 0.604806
26.8684 0.69581 0.696607
27.3734 0.69581 0.802669
27.8785 0.69581 0.925259
28.3835 0.69581 1.06701
28.8886 0.69581 1.23097
29.3937 0.69581 1.42071
29.8987 0.69581 1.5
30.4038 0.69581 1.5
30.9089 0.69581 1.5
31.4139 0.69581 1.5
31.919 0.69581 1.5
32.4241 0.69581 1.5
32.9291 0.69581 1.5
33.4342 0.69581 1.5
33.9392 0.69581 1.5
34.4443 0.69581 1.5
34.9494 0.69581 1.5
35.4544 0.69581 1.5
35.9595 0.69581 1.5
36.4646 0.69581 1.5
36.9696 0.69581 1.5
37.4747 0.69581 1.5
37.9797 0.69581 1.5
38.4848 0.69581 1.5
38.9899 0.69581 1.5
39.4949 0.69581 1.5
40 0.69581 1.5
0.1 0.702127 1.21201e-05
0.605063 0.702127 7.69221e-05
1.11013 0.702127 0.00015215
1.61519 0.702127 0.000241769
2.12025 0.702127 0.000349008
2.62532 0.702127 0.000476973
3.13038 0.702127 0.000628853
3.63544 0.702127 0.000808029
4.14051 0.702127 0.00101816
4.64557 0.702127 0.00126325
5.15063 0.702127 0.00154774
5.6557 0.702127 0.00187662
6.16076 0.702127 0.00225547
6.66582 0.702127 0.00269064
7.17089 0.702127 0.00318936
7.67595 0.702127 0.00375985
8.18101 0.702127 0.00441154
8.68608 0.702127 0.00515522
9.19114 0.702127 0.00600325
9.6962 0.702127 0.00696983
10.2013 0.702127 0.00807123
10.7063 0.702127 0.00932615
11.2114 0.702127 0.0107561
11.7165 0.702127 0.0123856
12.2215 0.702127 0.0142432
12.7266 0.702127 0.0163612
13.2316 0.702127 0.0187772
13.7367 0.702127 0.0215342
14.2418 0.702127 0.0246815
14.7468 0.702127 0.0282762
15.2519 0.702127 0.0323836
15.757 0.702127 0.0370793
16.262 0.702127 0.0424499
16.7671 0.702127 0.0485956
17.2722 0.702127 0.0556316
17.7772 0.702127 0.0636908
18.2823 0.702127 0.0729265
18.7873 0.702127 0.0835157
19.2924 0.702127 0.0956625
19.7975 0.702127 0.109603
20.3025 0.702127 0.125609
20.8076 0.702127 0.143996
21.3127 0.702127 0.165127
21.8177 0.702127 0.189424
22.3228 0.702127 0.217373
22.8278 0.702127 0.249539
23.3329 0.702127 0.286573
23.838 0.702127 0.329232
24.343 0.702127 0.378392
24.8481 0.702127 0.435066
25.3532 0.702127 0.500433
25.8582 0.702127 0.575857
26.3633 0.702127 0.662921
26.8684 0.702127 0.763464
27.3734 0.702127 0.879619
27.8785 0.702127 1.01387
28.3835 0.702127 1.16908
28.8886 0.702127 1.34861
29.3937 0.702127 1.5
29.8987 0.702127 1.5
30.4038 0.702127 1.5
30.9089 0.702127 1.5
31.4139 0.702127 1.5
31.919 0.702127 1.5
32.4241 0.702127 1.5
32.9291 0.702127 1.5
33.4342 0.702127 1.5
33.9392 0.702127 1.5
34.4443 0.702127 1.5
34.9494 0.702127 1.5
35.4544 0.702127 1.5
35.9595 0.702127 1.5
36.4646 0.702127 1.5
36.9696 0.702127 1.5
37.4747 0.702127 1.5
37.9797 0.702127 1.5
38.4848 0.702127 1.5
38.9899 0.702127 1.5
39.4949 0.702127 1.5
40 0.702127 1.5
0.1 0.708443 1.34699e-05
0.605063 0.708443 8.5485e-05
1.11013 0.708443 0.000169073
1.61519 0.708443 0.000268621
2.12025 0.708443 0.000387698
2.62532 0.708443 0.000529728
3.13038 0.708443 0.000698218
3.63544 0.708443 0.000896886
4.14051 0.708443 0.00112974
4.64557 0.708443 0.00140119
5.15063 0.708443 0.00171611
5.6557 0.708443 0.00207995
6.16076 0.708443 0.00249885
6.66582 0.708443 0.00297977
7.17089 0.708443 0.00353063
7.67595 0.708443 0.00416048
8.18101 0.708443 0.00487963
8.68608 0.708443 0.00569995
9.19114 0.708443 0.00663499
9.6962 0.708443 0.00770034
10.2013 0.708443 0.00891387
10.7063 0.708443 0.0102961
11.2114 0.708443 0.0118706
11.7165 0.708443 0.0136644
12.2215 0.708443 0.0157086
12.7266 0.708443 0.0180389
13.2316 0.708443 0.0206964
13.7367 0.708443 0.0237283
14.2418 0.708443 0.0271888
14.7468 0.708443 0.0311403
15.2519 0.708443 0.0356547
15.757 0.708443 0.0408146
16.262 0.708443 0.0467153
16.7671 0.708443 0.0534665
17.2722 0.708443 0.0611945
17.7772 0.708443 0.0700451
18.2823 0.708443 0.0801865
18.7873 0.708443 0.0918124
19.2924 0.708443 0.105147
19.7975 0.708443 0.120448
20.3025 0.708443 0.138015
20.8076 0.708443 0.158192
21.3127 0.708443 0.181379
21.8177 0.708443 0.208037
22.3228 0.708443 0.238698
22.8278 0.708443 0.273982
23.3329 0.708443 0.314603
23.838 0.708443 0.361389
24.343 0.708443 0.415299
24.8481 0.708443 0.477445
25.3532 0.708443 0.549118
25.8582 0.708443 0.63181
26.3633 0.708443 0.727259
26.8684 0.708443 0.837475
27.3734 0.708443 0.964797
27.8785 0.708443 1.11194
28.3835 0.708443 1.28205
28.8886 0.708443 1.4788
29.3937 0.708443 1.5
29.8987 0.708443 1.5
30.4038 0.708443 1.5
30.9089 0.708443 1.5
31.4139 0.708443 1.5
31.919 0.708443 1.5
32.4241 0.708443 1.5
32.9291 0.708443 1.5
33.4342 0.708443 1.5
33.9392 0.708443 1.5
34.4443 0.708443 1.5
34.9494 0.708443 1.5
35.4544 0.708443 1.5
35.9595 0.708443 1.5
36.4646 0.708443 1.5
36.9696 0.708443 1.5
37.4747 0.708443 1.5
37.9797 0.708443 1.5
38.4848 0.708443 1.5
38.9899 0.708443 1.5
39.4949 0.708443 1.5
40 0.708443 1.5
0.1 0.714759 1.49825e-05
0.605063 0.714759 9.50813e-05
1.11013 0.714759 0.000188036
1.61519 0.714759 0.000298708
2.12025 0.714759 0.000431042
2.62532 0.714759 0.000588814
3.13038 0.714759 0.000775889
3.63544 0.714759 0.000996354
4.14051 0.714759 0.00125462
4.64557 0.714759 0.00155552
5.15063 0.714759 0.00190441
5.6557 0.714759 0.00230727
6.16076 0.714759 0.00277084
6.66582 0.714759 0.00330277
7.17089 0.714759 0.00391176
7.67595 0.714759 0.00460772
8.18101 0.714759 0.00540201
8.68608 0.714759 0.00630764
9.19114 0.714759 0.00733953
9.6962 0.714759 0.00851477
10.2013 0.714759 0.00985301
10.7063 0.714759 0.0113768
11.2114 0.714759 0.013112
11.7165 0.714759 0.0150883
12.2215 0.714759 0.01734
12.7266 0.714759 0.0199061
13.2316 0.714759 0.0228319
13.7367 0.714759 0.0261691
14.2418 0.714759 0.0299773
14.7468 0.714759 0.034325
15.2519 0.714759 0.0392912
15.757 0.714759 0.0449665
16.262 0.714759 0.0514555
16.7671 0.714759 0.0588786
17.2722 0.714759 0.0673745
17.7772 0.714759 0.0771032
18.2823 0.714759 0.0882491
18.7873 0.714759 0.101025
19.2924 0.714759 0.115677
19.7975 0.714759 0.132488
20.3025 0.714759 0.151785
20.8076 0.714759 0.173948
21.3127 0.714759 0.199414
21.8177 0.714759 0.228689
22.3228 0.714759 0.262357
22.8278 0.714759 0.301098
23.3329 0.714759 0.345694
23.838 0.714759 0.397054
24.343 0.714759 0.456229
24.8481 0.714759 0.52444
25.3532 0.714759 0.6031
25.8582 0.714759 0.693848
26.3633 0.714759 0.798586
26.8684 0.714759 0.91952
27.3734 0.714759 1.05921
27.8785 0.714759 1.22064
28.3835 0.714759 1.40726
28.8886 0.714759 1.5
29.3937 0.714759 1.5
29.8987 0.714759 1.5
30.4038 0.714759 1.5
30.9089 0.714759 1.5
31.4139 0.714759 1.5
31.919 0.714759 1.5
32.4241 0.714759 1.5
32.9291 0.714759 1.5
33.4342 0.714759 1.5
33.9392 0.714759 1.5
34.4443 0.714759 1.5
34.9494 0.714759 1.5
35.4544 0.714759 1.5
35.9595 0.714759 1.5
36.4646 0.714759 1.5
36.9696 0.714759 1.5
37.4747 0.714759 1.5
37.9797 0.714759 1.5
38.4848 0.714759 1.5
38.9899 0.714759 1.5
39.4949 0.714759 1.5
40 0.714759 1.5
0.1 0.721076 1.66801e-05
0.605063 0.721076 0.00010585
1.11013 0.721076 0.000209314
1.61519 0.721076 0.000332464
2.12025 0.721076 0.000479663
2.62532 0.721076 0.000655082
3.13038 0.721076 0.000862979
3.63544 0.721076 0.00110785
4.14051 0.721076 0.00139456
4.64557 0.721076 0.00172841
5.15063 0.721076 0.00211528
5.6557 0.721076 0.00256175
6.16076 0.721076 0.00307523
6.66582 0.721076 0.00366412
7.17089 0.721076 0.00433798
7.67595 0.721076 0.00510771
8.18101 0.721076 0.0059858
8.68608 0.721076 0.00698654
9.19114 0.721076 0.00812635
9.6962 0.721076 0.00942403
10.2013 0.721076 0.0109012
10.7063 0.721076 0.0125826
11.2114 0.721076 0.0144967
11.7165 0.721076 0.0166763
12.2215 0.721076 0.0191587
12.7266 0.721076 0.0219873
13.2316 0.721076 0.0252115
13.7367 0.721076 0.0288882
14.2418 0.721076 0.0330831
14.7468 0.721076 0.0378714
15.2519 0.721076 0.0433398
15.757 0.721076 0.049588
16.262 0.721076 0.0567309
16.7671 0.721076 0.0649007
17.2722 0.721076 0.07425
17.7772 0.721076 0.0849543
18.2823 0.721076 0.0972163
18.7873 0.721076 0.11127
19.2924 0.721076 0.127385
19.7975 0.721076 0.145872
20.3025 0.721076 0.167092
20.8076 0.721076 0.19146
21.3127 0.721076 0.219456
21.8177 0.721076 0.251637
22.3228 0.721076 0.288644
22.8278 0.721076 0.331222
23.3329 0.721076 0.380231
23.838 0.721076 0.436669
24.343 0.721076 0.501689
24.8481 0.721076 0.576631
25.3532 0.721076 0.663046
25.8582 0.721076 0.762733
26.3633 0.721076 0.87778
26.8684 0.721076 1.01061
27.3734 0.721076 1.16403
27.8785 0.721076 1.34131
28.3835 0.721076 1.5
28.8886 0.721076 1.5
29.3937 0.721076 1.5
29.8987 0.721076 1.5
30.4038 0.721076 1.5
30.9089 0.721076 1.5
31.4139 0.721076 1.5
31.919 0.721076 1.5
32.4241 0.721076 1.5
32.9291 0.721076 1.5
33.4342 0.721076 1.5
33.9392 0.721076 1.5
34.4443 0.721076 1.5
34.9494 0.721076 1.5
35.4544 0.721076 1.5
35.9595 0.721076 1.5
36.4646 0.721076 1.5
36.9696 0.721076 1.5
37.4747 0.721076 1.5
37.9797 0.721076 1.5
38.4848 0.721076 1.5
38.9899 0.721076 1.5
39.4949 0.721076 1.5
40 0.721076 1.5
0.1 0.727392 1.85879e-05
0.605063 0.727392 0.000117953
1.11013 0.727392 0.000233226
1.61519 0.727392 0.000370393
2.12025 0.727392 0.000534286
2.62532 0.727392 0.000729513
3.13038 0.727392 0.000960773
3.63544 0.727392 0.00123303
4.14051 0.727392 0.00155161
4.64557 0.727392 0.00192237
5.15063 0.727392 0.00235178
5.6557 0.727392 0.00284707
6.16076 0.727392 0.00341638
6.66582 0.727392 0.00406897
7.17089 0.727392 0.00481533
7.67595 0.727392 0.00566749
8.18101 0.727392 0.00663917
8.68608 0.727392 0.00774612
9.19114 0.727392 0.00900639
9.6962 0.727392 0.0104407
10.2013 0.727392 0.0120728
10.7063 0.727392 0.01393
11.2114 0.727392 0.0160436
11.7165 0.727392 0.0184497
12.2215 0.727392 0.0211894
12.7266 0.727392 0.0243103
13.2316 0.727392 0.027867
13.7367 0.727392 0.0319221
14.2418 0.727392 0.0365476
14.7468 0.727392 0.0418265
15.2519 0.727392 0.0478541
15.757 0.727392 0.0547402
16.262 0.727392 0.062611
16.7671 0.727392 0.071612
17.2722 0.727392 0.0819109
17.7772 0.727392 0.093701
18.2823 0.727392 0.107205
18.7873 0.727392 0.12268
19.2924 0.727392 0.140423
19.7975 0.727392 0.160775
20.3025 0.727392 0.184133
20.8076 0.727392 0.210954
21.3127 0.727392 0.241765
21.8177 0.727392 0.277177
22.3228 0.727392 0.317897
22.8278 0.727392 0.364742
23.3329 0.727392 0.418657
23.838 0.727392 0.48074
24.343 0.727392 0.552258
24.8481 0.727392 0.634682
25.3532 0.727392 0.729718
25.8582 0.727392 0.839341
26.3633 0.727392 0.965846
26.8684 0.727392 1.11189
27.3734 0.727392 1.28057
27.8785 0.727392 1.47546
28.3835 0.727392 1.5
28.8886 0.727392 1.5
29.3937 0.727392 1.5
29.8987 0.727392 1.5
30.4038 0.727392 1.5
30.9089 0.727392 1.5
31.4139 0.727392 1.5
31.919 0.727392 1.5
32.4241 0.727392 1.5
32.9291 0.727392 1.5
33.4342 0.727392 1.5
33.9392 0.727392 1.5
34.4443 0.727392 1.5
34.9494 0.727392 1.5
35.4544 0.727392 1.5
35.9595 0.727392 1.5
36.4646 0.727392 1.5
36.9696 0.727392 1.5
37.4747 0.727392 1.5
37.9797 0.727392 1.5
38.4848 0.727392 1.5
38.9899 0.727392 1.5
39.4949 0.727392 1.5
40 0.727392 1.5
0.1 0.733709 2.07354e-05
0.605063 0.733709 0.000131576
1.11013 0.733709 0.000260139
1.61519 0.733709 0.000413076
2.12025 0.733709 0.000595744
2.62532 0.733709 0.000813241
3.13038 0.733709 0.00107076
3.63544 0.733709 0.00137376
4.14051 0.733709 0.00172814
4.64557 0.733709 0.00214032
5.15063 0.733709 0.00261744
5.6557 0.733709 0.00316745
6.16076 0.733709 0.00379933
6.66582 0.733709 0.00452325
7.17089 0.733709 0.00535079
7.67595 0.733709 0.00629519
8.18101 0.733709 0.00737157
8.68608 0.733709 0.00859728
9.19114 0.733709 0.00999222
9.6962 0.733709 0.0115792
10.2013 0.733709 0.0133845
10.7063 0.733709 0.015438
11.2114 0.733709 0.0177745
11.7165 0.733709 0.0204334
12.2215 0.733709 0.0234603
12.7266 0.733709 0.0269076
13.2316 0.733709 0.0308353
13.7367 0.733709 0.0353125
14.2418 0.733709 0.0404185
14.7468 0.733709 0.0462446
15.2519 0.733709 0.0528959
15.757 0.733709 0.0604932
16.262 0.733709 0.0691756
16.7671 0.733709 0.0791033
17.2722 0.733709 0.090461
17.7772 0.733709 0.103461
18.2823 0.733709 0.118349
18.7873 0.733709 0.135409
19.2924 0.733709 0.154965
19.7975 0.733709 0.177396
20.3025 0.733709 0.203136
20.8076 0.733709 0.232689
21.3127 0.733709 0.266636
21.8177 0.733709 0.305648
22.3228 0.733709 0.350503
22.8278 0.733709 0.4021
23.3329 0.733709 0.46148
23.838 0.733709 0.529849
24.343 0.733709 0.608603
24.8481 0.733709 0.699359
25.3532 0.733709 0.803993
25.8582 0.733709 0.924679
26.3633 0.733709 1.06394
26.8684 0.733709 1.2247
27.3734 0.733709 1.41036
27.8785 0.733709 1.5
28.3835 0.733709 1.5
28.8886 0.733709 1.5
29.3937 0.733709 1.5
29.8987 0.733709 1.5
30.4038 0.733709 1.5
30.9089 0.733709 1.5
31.4139 0.733709 1.5
31.919 0.733709 1.5
32.4241 0.733709 1.5
32.9291 0.733709 1.5
33.4342 0.733709 1.5
33.9392 0.733709 1.5
34.4443 0.733709 1.5
34.9494 0.733709 1.5
35.4544 0.733709 1.5
35.9595 0.733709 1.5
36.4646 0.733709 1.5
36.9696 0.733709 1.5
37.4747 0.733709 1.5
37.9797 0.733709 1.5
38.4848 0.733709 1.5
38.9899 0.733709 1.5
39.4949 0.733709 1.5
40 0.733709 1.5
0.1 0.740025 2.31566e-05
0.605063 0.740025 0.000146934
1.11013 0.740025 0.000290477
1.61519 0.740025 0.000461187
2.12025 0.740025 0.000665007
2.62532 0.740025 0.000907582
3.13038 0.740025 0.00119465
3.63544 0.740025 0.00153225
4.14051 0.740025 0.00192687
4.64557 0.740025 0.00238562
5.15063 0.740025 0.00291633
5.6557 0.740025 0.00352779
6.16076 0.740025 0.00422989
6.66582 0.740025 0.00503384
7.17089 0.740025 0.00595242
7.67595 0.740025 0.00700022
8.18101 0.740025 0.00819392
8.68608 0.740025 0.00955268
9.19114 0.740025 0.0110984
9.6962 0.740025 0.0128564
10.2013 0.740025 0.0148554
10.7063 0.740025 0.0171287
11.2114 0.740025 0.0197143
11.7165 0.740025 0.0226561
12.2215 0.740025 0.0260042
12.7266 0.740025 0.0298163
13.2316 0.740025 0.0341588
13.7367 0.740025 0.0391077
14.2418 0.740025 0.0447506
14.7468 0.740025 0.0511882
15.2519 0.740025 0.0585363
15.757 0.740025 0.0669281
16.262 0.740025 0.0765171
16.7671 0.740025 0.0874798
17.2722 0.740025 0.10002
17.7772 0.740025 0.114371
18.2823 0.740025 0.130805
18.7873 0.740025 0.149633
19.2924 0.740025 0.171214
19.7975 0.740025 0.195964
20.3025 0.740025 0.224364
20.8076 0.740025 0.256966
21.3127 0.740025 0.294411
21.8177 0.740025 0.33744
22.3228 0.740025 0.386909
22.8278 0.740025 0.443809
23.3329 0.740025 0.509286
23.838 0.740025 0.584668
24.343 0.740025 0.671493
24.8481 0.740025 0.771542
25.3532 0.740025 0.886882
25.8582 0.740025 1.01991
26.3633 0.740025 1.17339
26.8684 0.740025 1.35057
27.3734 0.740025 1.5
27.8785 0.740025 1.5
28.3835 0.740025 1.5
28.8886 0.740025 1.5
29.3937 0.740025 1.5
29.8987 0.740025 1.5
30.4038 0.740025 1.5
30.9089 0.740025 1.5
31.4139 0.740025 1.5
31.919 0.740025 1.5
32.4241 0.740025 1.5
32.9291 0.740025 1.5
33.4342 0.740025 1.5
33.9392 0.740025 1.5
34.4443 0.740025 1.5
34.9494 0.740025 1.5
35.4544 0.740025 1.5
35.9595 0.740025 1.5
36.4646 0.740025 1.5
36.9696 0.740025 1.5
37.4747 0.740025 1.5
37.9797 0.740025 1.5
38.4848 0.740025 1.5
38.9899 0.740025 1.5
39.4949 0.740025 1.5
40 0.740025 1.5
0.1 0.746342 2.58911e-05
0.605063 0.746342 0.000164279
1.11013 0.746342 0.000324738
1.61519 0.746342 0.00051551
2.12025 0.746342 0.000743199
2.62532 0.746342 0.00101406
3.13038 0.746342 0.00133446
3.63544 0.746342 0.00171105
4.14051 0.746342 0.00215101
4.64557 0.746342 0.00266218
5.15063 0.746342 0.00325321
5.6557 0.746342 0.00393379
6.16076 0.746342 0.00471484
6.66582 0.746342 0.00560874
7.17089 0.746342 0.00662959
7.67595 0.746342 0.0077935
8.18101 0.746342 0.0091189
8.68608 0.746342 0.0106269
9.19114 0.746342 0.0123419
9.6962 0.746342 0.0142915
10.2013 0.746342 0.0165078
10.7063 0.746342 0.0190274
11.2114 0.746342 0.0218924
11.7165 0.746342 0.0251511
12.2215 0.746342 0.0288589
12.7266 0.746342 0.0330797
13.2316 0.746342 0.0378866
13.7367 0.746342 0.0433637
14.2418 0.746342 0.0496077
14.7468 0.746342 0.0567298
15.2519 0.746342 0.0648578
15.757 0.746342 0.0741388
16.262 0.746342 0.0847421
16.7671 0.746342 0.0968628
17.2722 0.746342 0.110725
17.7772 0.746342 0.126589
18.2823 0.746342 0.144751
18.7873 0.746342 0.165556
19.2924 0.746342 0.189402
19.7975 0.746342 0.216747
20.3025 0.746342 0.248119
20.8076 0.746342 0.284131
21.3127 0.746342 0.325488
21.8177 0.746342 0.373008
22.3228 0.746342 0.427634
22.8278 0.746342 0.490461
23.3329 0.746342 0.562752
23.838 0.746342 0.645971
24.343 0.746342 0.741816
24.8481 0.746342 0.852251
25.3532 0.746342 0.979554
25.8582 0.746342 1.12637
26.3633 0.746342 1.29575
26.8684 0.746342 1.49126
27.3734 0.746342 1.5
27.8785 0.746342 1.5
28.3835 0.746342 1.5
28.8886 0.746342 1.5
29.3937 0.746342 1.5
29.8987 0.746342 1.5
30.4038 0.746342 1.5
30.9089 0.746342 1.5
31.4139 0.746342 1.5
31.919 0.746342 1.5
32.4241 0.746342 1.5
32.9291 0.746342 1.5
33.4342 0.746342 1.5
33.9392 0.746342 1.5
34.4443 0.746342 1.5
34.9494 0.746342 1.5
35.4544 0.746342 1.5
35.9595 0.746342 1.5
36.4646 0.746342 1.5
36.9696 0.746342 1.5
37.4747 0.746342 1.5
37.9797 0.746342 1.5
38.4848 0.746342 1.5
38.9899 0.746342 1.5
39.4949 0.746342 1.5
40 0.746342 1.5
0.1 0.752658 2.8985e-05
0.605063 0.752658 0.000183903
1.11013 0.752658 0.000363498
1.61519 0.752658 0.00057696
2.12025 0.752658 0.000831636
2.62532 0.752658 0.00113447
3.13038 0.752658 0.00149251
3.63544 0.752658 0.00191313
4.14051 0.752658 0.00240426
4.64557 0.752658 0.00297456
5.15063 0.752658 0.0036336
5.6557 0.752658 0.00439208
6.16076 0.752658 0.00526207
6.66582 0.752658 0.00625724
7.17089 0.752658 0.00739319
7.67595 0.752658 0.00868773
8.18101 0.752658 0.0101613
8.68608 0.752658 0.0118371
9.19114 0.752658 0.0137422
9.6962 0.752658 0.0159073
10.2013 0.752658 0.0183676
10.7063 0.752658 0.0211638
11.2114 0.752658 0.0243424
11.7165 0.752658 0.0279569
12.2215 0.752658 0.0320685
12.7266 0.752658 0.0367479
13.2316 0.752658 0.0420759
13.7367 0.752658 0.0481456
14.2418 0.752658 0.0550639
14.7468 0.752658 0.0629536
15.2519 0.752658 0.0719561
15.757 0.752658 0.0822341
16.262 0.752658 0.0939747
16.7671 0.752658 0.107393
17.2722 0.752658 0.122738
17.7772 0.752658 0.140296
18.2823 0.752658 0.160396
18.7873 0.752658 0.183418
19.2924 0.752658 0.209801
19.7975 0.752658 0.240052
20.3025 0.752658 0.274755
20.8076 0.752658 0.314586
21.3127 0.752658 0.360325
21.8177 0.752658 0.412874
22.3228 0.752658 0.473278
22.8278 0.752658 0.542742
23.3329 0.752658 0.622663
23.838 0.752658 0.71466
24.343 0.752658 0.820605
24.8481 0.752658 0.942668
25.3532 0.752658 1.08337
25.8582 0.752658 1.24561
26.3633 0.752658 1.43279
26.8684 0.752658 1.5
27.3734 0.752658 1.5
27.8785 0.752658 1.5
28.3835 0.752658 1.5
28.8886 0.752658 1.5
29.3937 0.752658 1.5
29.8987 0.752658 1.5
30.4038 0.752658 1.5
30.9089 0.752658 1.5
31.4139 0.752658 1.5
31.919 0.752658 1.5
32.4241 0.752658 1.5
32.9291 0.752658 1.5
33.4342 0.752658 1.5
33.9392 0.752658 1.5
34.4443 0.752658 1.5
34.9494 0.752658 1.5
35.4544 0.752658 1.5
35.9595 0.752658 1.5
36.4646 0.752658 1.5
36.9696 0.752658 1.5
37.4747 0.752658 1.5
37.9797 0.752658 1.5
38.4848 0.752658 1.5
38.9899 0.752658 1.5
39.4949 0.752658 1.5
40 0.752658 1.5
0.1 0.758975 3.24925e-05
0.605063 0.758975 0.00020615
1.11013 0.758975 0.000407434
1.61519 0.758975 0.000646607
2.12025 0.758975 0.000931853
2.62532 0.758975 0.00127089
3.13038 0.758975 0.00167153
3.63544 0.758975 0.00214196
4.14051 0.758975 0.00269096
4.64557 0.758975 0.00332809
5.15063 0.758975 0.00406396
5.6557 0.758975 0.0049104
6.16076 0.758975 0.00588077
6.66582 0.758975 0.00699019
7.17089 0.758975 0.00825595
7.67595 0.758975 0.00969775
8.18101 0.758975 0.0113382
8.68608 0.758975 0.0132032
9.19114 0.758975 0.0153224
9.6962 0.758975 0.01773
10.2013 0.758975 0.020465
10.7063 0.758975 0.0235725
11.2114 0.758975 0.0271039
11.7165 0.758975 0.0311186
12.2215 0.758975 0.0356844
12.7266 0.758975 0.0408794
13.2316 0.758975 0.0467933
13.7367 0.758975 0.0535291
14.2418 0.758975 0.0612052
14.7468 0.758975 0.0699576
15.2519 0.758975 0.0799428
15.757 0.758975 0.0913409
16.262 0.758975 0.104359
16.7671 0.758975 0.119236
17.2722 0.758975 0.136246
17.7772 0.758975 0.155707
18.2823 0.758975 0.177982
18.7873 0.758975 0.203493
19.2924 0.758975 0.232725
19.7975 0.758975 0.266239
20.3025 0.758975 0.304681
20.8076 0.758975 0.348799
21.3127 0.758975 0.399457
21.8177 0.758975 0.457652
22.3228 0.758975 0.524538
22.8278 0.758975 0.601451
23.3329 0.758975 0.689936
23.838 0.758975 0.791781
24.343 0.758975 0.909059
24.8481 0.758975 1.04417
25.3532 0.758975 1.19989
25.8582 0.758975 1.37946
26.3633 0.758975 1.5
26.8684 0.758975 1.5
27.3734 0.758975 1.5
27.8785 0.758975 1.5
28.3835 0.758975 1.5
28.8886 0.758975 1.5
29.3937 0.758975 1.5
29.8987 0.758975 1.5
30.4038 0.758975 1.5
30.9089 0.758975 1.5
31.4139 0.758975 1.5
31.919 0.758975 1.5
32.4241 0.758975 1.5
32.9291 0.758975 1.5
33.4342 0.758975 1.5
33.9392 0.758975 1.5
34.4443 0.758975 1.5
34.9494 0.758975 1.5
35.4544 0.758975 1.5
35.9595 0.758975 1.5
36.4646 0.758975 1.5
36.9696 0.758975 1.5
37.4747 0.758975 1.5
37.9797 0.758975 1.5
38.4848 0.758975 1.5
38.9899 0.758975 1.5
39.4949 0.758975 1.5
40 0.758975 1.5
0.1 0.765291 3.64771e-05
0.605063 0.765291 0.000231421
1.11013 0.765291 0.00045734
1.61519 0.765291 0.000725708
2.12025 0.765291 0.00104565
2.62532 0.765291 0.00142577
3.13038 0.765291 0.00187474
3.63544 0.765291 0.00240164
4.14051 0.765291 0.00301619
4.64557 0.765291 0.00372903
5.15063 0.765291 0.00455187
5.6557 0.765291 0.00549784
6.16076 0.765291 0.00658174
6.66582 0.765291 0.00782034
7.17089 0.765291 0.00923278
7.67595 0.765291 0.0108409
8.18101 0.765291 0.0126699
8.68608 0.765291 0.0147483
9.19114 0.765291 0.0171092
9.6962 0.765291 0.0197904
10.2013 0.765291 0.0228353
10.7063 0.765291 0.0262938
11.2114 0.765291 0.0302231
11.7165 0.765291 0.0346889
12.2215 0.765291 0.0397665
12.7266 0.765291 0.0455426
13.2316 0.765291 0.0521166
13.7367 0.765291 0.0596028
14.2418 0.765291 0.0681324
14.7468 0.765291 0.0778564
15.2519 0.765291 0.0889483
15.757 0.765291 0.101608
16.262 0.765291 0.116064
16.7671 0.765291 0.132583
17.2722 0.765291 0.151467
17.7772 0.765291 0.173069
18.2823 0.765291 0.197793
18.7873 0.765291 0.226104
19.2924 0.765291 0.258542
19.7975 0.765291 0.295728
20.3025 0.765291 0.338377
20.8076 0.765291 0.387318
21.3127 0.765291 0.443508
21.8177 0.765291 0.508053
22.3228 0.765291 0.582232
22.8278 0.765291 0.667522
23.3329 0.765291 0.765637
23.838 0.765291 0.878558
24.343 0.765291 1.00858
24.8481 0.765291 1.15836
25.3532 0.765291 1.33098
25.8582 0.765291 1.5
26.3633 0.765291 1.5
26.8684 0.765291 1.5
27.3734 0.765291 1.5
27.8785 0.765291 1.5
28.3835 0.765291 1.5
28.8886 0.765291 1.5
29.3937 0.765291 1.5
29.8987 0.765291 1.5
30.4038 0.765291 1.5
30.9089 0.765291 1.5
31.4139 0.765291 1.5
31.919 0.765291 1.5
32.4241 0.765291 1.5
32.9291 0.765291 1.5
33.4342 0.765291 1.5
33.9392 0.765291 1.5
34.4443 0.765291 1.5
34.9494 0.765291 1.5
35.4544 0.765291 1.5
35.9595 0.765291 1.5
36.4646 0.765291 1.5
36.9696 0.765291 1.5
37.4747 0.765291 1.5
37.9797 0.765291 1.5
38.4848 0.765291 1.5
38.9899 0.765291 1.5
39.4949 0.765291 1.5
40 0.765291 1.5
0.1 0.771608 4.10135e-05
0.605063 0.771608 0.000260192
1.11013 0.771608 0.000514151
1.61519 0.771608 0.000815744
2.12025 0.771608 0.00117517
2.62532 0.771608 0.001602
3.13038 0.771608 0.0021059
3.63544 0.771608 0.00269695
4.14051 0.771608 0.00338597
4.64557 0.771608 0.00418473
5.15063 0.771608 0.00510625
5.6557 0.771608 0.0061651
6.16076 0.771608 0.00737769
6.66582 0.771608 0.00876265
7.17089 0.771608 0.0103412
7.67595 0.771608 0.0121377
8.18101 0.771608 0.01418
8.68608 0.771608 0.0165
9.19114 0.771608 0.0191342
9.6962 0.771608 0.0221249
10.2013 0.771608 0.0255201
10.7063 0.771608 0.0293754
11.2114 0.771608 0.0337542
11.7165 0.771608 0.0387297
12.2215 0.771608 0.0443855
12.7266 0.771608 0.0508179
13.2316 0.771608 0.0581373
13.7367 0.771608 0.0664707
14.2418 0.771608 0.075964
14.7468 0.771608 0.0867847
15.2519 0.771608 0.0991256
15.757 0.771608 0.113208
16.262 0.771608 0.129288
16.7671 0.771608 0.147659
17.2722 0.771608 0.168658
17.7772 0.771608 0.192676
18.2823 0.771608 0.220161
18.7873 0.771608 0.251632
19.2924 0.771608 0.287685
19.7975 0.771608 0.329011
20.3025 0.771608 0.376404
20.8076 0.771608 0.430784
21.3127 0.771608 0.493212
21.8177 0.771608 0.564916
22.3228 0.771608 0.647315
22.8278 0.771608 0.742049
23.3329 0.771608 0.85102
23.838 0.771608 0.976424
24.343 0.771608 1.12081
24.8481 0.771608 1.28712
25.3532 0.771608 1.47878
25.8582 0.771608 1.5
26.3633 0.771608 1.5
26.8684 0.771608 1.5
27.3734 0.771608 1.5
27.8785 0.771608 1.5
28.3835 0.771608 1.5
28.8886 0.771608 1.5
29.3937 0.771608 1.5
29.8987 0.771608 1.5
30.4038 0.771608 1.5
30.9089 0.771608 1.5
31.4139 0.771608 1.5
31.919 0.771608 1.5
32.4241 0.771608 1.5
32.9291 0.771608 1.5
33.4342 0.771608 1.5
33.9392 0.771608 1.5
34.4443 0.771608 1.5
34.9494 0.771608 1.5
35.4544 0.771608 1.5
35.9595 0.771608 1.5
36.4646 0.771608 1.5
36.9696 0.771608 1.5
37.4747 0.771608 1.5
37.9797 0.771608 1.5
38.4848 0.771608 1.5
38.9899 0.771608 1.5
39.4949 0.771608 1.5
40 0.771608 1.5
0.1 0.777924 4.61903e-05
0.605063 0.777924 0.000293023
1.11013 0.777924 0.000578976
1.61519 0.777924 0.000918466
2.12025 0.777924 0.0013229
2.62532 0.777924 0.00180298
3.13038 0.777924 0.00236946
3.63544 0.777924 0.00303359
4.14051 0.777924 0.00380736
4.64557 0.777924 0.00470389
5.15063 0.777924 0.00573764
5.6557 0.777924 0.00692479
6.16076 0.777924 0.0082836
6.66582 0.777924 0.0098348
7.17089 0.777924 0.011602
7.67595 0.777924 0.0136123
8.18101 0.777924 0.0158966
8.68608 0.777924 0.0184904
9.19114 0.777924 0.0214347
9.6962 0.777924 0.024776
10.2013 0.777924 0.0285683
10.7063 0.777924 0.0328731
11.2114 0.777924 0.0377612
11.7165 0.777924 0.0433138
12.2215 0.777924 0.0496243
12.7266 0.777924 0.0567997
13.2316 0.777924 0.064963
13.7367 0.777924 0.0742554
14.2418 0.777924 0.0848392
14.7468 0.777924 0.0969009
15.2519 0.777924 0.110655
15.757 0.777924 0.126348
16.262 0.777924 0.144264
16.7671 0.777924 0.164729
17.2722 0.777924 0.18812
17.7772 0.777924 0.21487
18.2823 0.777924 0.245478
18.7873 0.777924 0.28052
19.2924 0.777924 0.320661
19.7975 0.777924 0.366667
20.3025 0.777924 0.419423
20.8076 0.777924 0.47995
21.3127 0.777924 0.549429
21.8177 0.777924 0.629224
22.3228 0.777924 0.720912
22.8278 0.777924 0.826319
23.3329 0.777924 0.947556
23.838 0.777924 1.08707
24.343 0.777924 1.24768
24.8481 0.777924 1.43267
25.3532 0.777924 1.5
25.8582 0.777924 1.5
26.3633 0.777924 1.5
26.8684 0.777924 1.5
27.3734 0.777924 1.5
27.8785 0.777924 1.5
28.3835 0.777924 1.5
28.8886 0.777924 1.5
29.3937 0.777924 1.5
29.8987 0.777924 1.5
30.4038 0.777924 1.5
30.9089 0.777924 1.5
31.4139 0.777924 1.5
31.919 0.777924 1.5
32.4241 0.777924 1.5
32.9291 0.777924 1.5
33.4342 0.777924 1.5
33.9392 0.777924 1.5
34.4443 0.777924 1.5
34.9494 0.777924 1.5
35.4544 0.777924 1.5
35.9595 0.777924 1.5
36.4646 0.777924 1.5
36.9696 0.777924 1.5
37.4747 0.777924 1.5
37.9797 0.777924 1.5
38.4848 0.777924 1.5
38.9899 0.777924 1.5
39.4949 0.777924 1.5
40 0.777924 1.5
0.1 0.784241 5.21126e-05
0.605063 0.784241 0.000330581
1.11013 0.784241 0.000653127
1.61519 0.784241 0.00103595
2.12025 0.784241 0.00149185
2.62532 0.784241 0.00203277
3.13038 0.784241 0.00267074
3.63544 0.784241 0.00341828
4.14051 0.784241 0.00428879
4.64557 0.784241 0.00529683
5.15063 0.784241 0.00645853
5.6557 0.784241 0.0077919
6.16076 0.784241 0.00931727
6.66582 0.784241 0.0110577
7.17089 0.784241 0.0130396
7.67595 0.784241 0.0152931
8.18101 0.784241 0.0178527
8.68608 0.784241 0.020758
9.19114 0.784241 0.0240546
9.6962 0.784241 0.0277945
10.2013 0.784241 0.0320378
10.7063 0.784241 0.0368532
11.2114 0.784241 0.0423196
11.7165 0.784241 0.0485277
12.2215 0.784241 0.0555814
12.7266 0.784241 0.0636002
13.2316 0.784241 0.0727211
13.7367 0.784241 0.0831017
14.2418 0.784241 0.0949228
14.7468 0.784241 0.108392
15.2519 0.784241 0.123749
15.757 0.784241 0.141269
16.262 0.784241 0.161267
16.7671 0.784241 0.184107
17.2722 0.784241 0.21021
17.7772 0.784241 0.240057
18.2823 0.784241 0.274206
18.7873 0.784241 0.313297
19.2924 0.784241 0.358071
19.7975 0.784241 0.409382
20.3025 0.784241 0.468215
20.8076 0.784241 0.535708
21.3127 0.784241 0.613177
21.8177 0.784241 0.70214
22.3228 0.784241 0.804354
22.8278 0.784241 0.921852
23.3329 0.784241 1.05699
23.838 0.784241 1.21247
24.343 0.784241 1.39147
24.8481 0.784241 1.5
25.3532 0.784241 1.5
25.8582 0.784241 1.5
26.3633 0.784241 1.5
26.8684 0.784241 1.5
27.3734 0.784241 1.5
27.8785 0.784241 1.5
28.3835 0.784241 1.5
28.8886 0.784241 1.5
29.3937 0.784241 1.5
29.8987 0.784241 1.5
30.4038 0.784241 1.5
30.9089 0.784241 1.5
31.4139 0.784241 1.5
31.919 0.784241 1.5
32.4241 0.784241 1.5
32.9291 0.784241 1.5
33.4342 0.784241 1.5
33.9392 0.784241 1.5
34.4443 0.784241 1.5
34.9494 0.784241 1.5
35.4544 0.784241 1.5
35.9595 0.784241 1.5
36.4646 0.784241 1.5
36.9696 0.784241 1.5
37.4747 0.784241 1.5
37.9797 0.784241 1.5
38.4848 0.784241 1.5
38.9899 0.784241 1.5
39.4949 0.784241 1.5
40 0.784241 1.5
0.1 0.790557 5.89058e-05
0.605063 0.790557 0.00037366
1.11013 0.790557 0.000738173
1.61519 0.790557 0.00117068
2.12025 0.790557 0.00168556
2.62532 0.790557 0.0022962
3.13038 0.790557 0.00301604
3.63544 0.790557 0.00385908
4.14051 0.790557 0.00484026
4.64557 0.790557 0.00597584
5.15063 0.790557 0.0072838
5.6557 0.790557 0.00878425
6.16076 0.790557 0.0104999
6.66582 0.790557 0.0124564
7.17089 0.790557 0.0146834
7.67595 0.790557 0.0172143
8.18101 0.790557 0.0200878
8.68608 0.790557 0.0233482
9.19114 0.790557 0.0270464
9.6962 0.790557 0.0312405
10.2013 0.790557 0.0359976
10.7063 0.790557 0.0413946
11.2114 0.790557 0.0475196
11.7165 0.790557 0.0544739
12.2215 0.790557 0.0623736
12.7266 0.790557 0.0713523
13.2316 0.790557 0.0815631
13.7367 0.790557 0.0931817
14.2418 0.790557 0.10641
14.7468 0.790557 0.121481
15.2519 0.790557 0.138662
15.757 0.790557 0.158258
16.262 0.790557 0.180624
16.7671 0.790557 0.206166
17.2722 0.790557 0.235352
17.7772 0.790557 0.26872
18.2823 0.790557 0.306894
18.7873 0.790557 0.350587
19.2924 0.790557 0.400628
19.7975 0.790557 0.457968
20.3025 0.790557 0.523707
20.8076 0.790557 0.599117
21.3127 0.790557 0.685664
21.8177 0.790557 0.785044
22.3228 0.790557 0.899218
22.8278 0.790557 1.03045
23.3329 0.790557 1.18137
23.838 0.790557 1.35501
24.343 0.790557 1.5
24.8481 0.790557 1.5
25.3532 0.790557 1.5
25.8582 0.790557 1.5
26.3633 0.790557 1.5
26.8684 0.790557 1.5
27.3734 0.790557 1.5
27.8785 0.790557 1.5
28.3835 0.790557 1.5
28.8886 0.790557 1.5
29.3937 0.790557 1.5
29.8987 0.790557 1.5
30.4038 0.790557 1.5
30.9089 0.790557 1.5
31.4139 0.790557 1.5
31.919 0.790557 1.5
32.4241 0.790557 1.5
32.9291 0.790557 1.5
33.4342 0.790557 1.5
33.9392 0.790557 1.5
34.4443 0.790557 1.5
34.9494 0.790557 1.5
35.4544 0.790557 1.5
35.9595 0.790557 1.5
36.4646 0.790557 1.5
36.9696 0.790557 1.5
37.4747 0.790557 1.5
37.9797 0.790557 1.5
38.4848 0.790557 1.5
38.9899 0.790557 1.5
39.4949 0.790557 1.5
40 0.790557 1.5
0.1 0.796873 6.672e-05
0.605063 0.796873 0.000423212
1.11013 0.796873 0.00083599
1.61519 0.796873 0.00132563
2.12025 0.796873 0.0019083
2.62532 0.796873 0.00259904
3.13038 0.796873 0.00341291
3.63544 0.796873 0.00436558
4.14051 0.796873 0.00547376
4.64557 0.796873 0.00675562
5.15063 0.796873 0.00823127
5.6557 0.796873 0.00992318
6.16076 0.796873 0.0118567
6.66582 0.796873 0.0140607
7.17089 0.796873 0.016568
7.67595 0.796873 0.0194164
8.18101 0.796873 0.0226491
8.68608 0.796873 0.0263155
9.19114 0.796873 0.0304726
9.6962 0.796873 0.0351858
10.2013 0.796873 0.04053
10.7063 0.796873 0.0465912
11.2114 0.796873 0.0534684
11.7165 0.796873 0.0612747
12.2215 0.796873 0.0701404
12.7266 0.796873 0.0802148
13.2316 0.796873 0.0916693
13.7367 0.796873 0.104701
14.2418 0.796873 0.119536
14.7468 0.796873 0.136434
15.2519 0.796873 0.155694
15.757 0.796873 0.17766
16.262 0.796873 0.202726
16.7671 0.796873 0.231348
17.2722 0.796873 0.26405
17.7772 0.796873 0.301434
18.2823 0.796873 0.344196
18.7873 0.796873 0.393136
19.2924 0.796873 0.44918
19.7975 0.796873 0.513392
20.3025 0.796873 0.587004
20.8076 0.796873 0.671436
21.3127 0.796873 0.76833
21.8177 0.796873 0.879581
22.3228 0.796873 1.00738
22.8278 0.796873 1.15427
23.3329 0.796873 1.32318
23.838 0.796873 1.5
24.343 0.796873 1.5
24.8481 0.796873 1.5
25.3532 0.796873 1.5
25.8582 0.796873 1.5
26.3633 0.796873 1.5
26.8684 0.796873 1.5
27.3734 0.796873 1.5
27.8785 0.796873 1.5
28.3835 0.796873 1.5
28.8886 0.796873 1.5
29.3937 0.796873 1.5
29.8987 0.796873 1.5
30.4038 0.796873 1.5
30.9089 0.796873 1.5
31.4139 0.796873 1.5
31.919 0.796873 1.5
32.4241 0.796873 1.5
32.9291 0.796873 1.5
33.4342 0.796873 1.5
33.9392 0.796873 1.5
34.4443 0.796873 1.5
34.9494 0.796873 1.5
35.4544 0.796873 1.5
35.9595 0.796873 1.5
36.4646 0.796873 1.5
36.9696 0.796873 1.5
37.4747 0.796873 1.5
37.9797 0.796873 1.5
38.4848 0.796873 1.5
38.9899 0.796873 1.5
39.4949 0.796873 1.5
40 0.796873 1.5
0.1 0.80319 7.57358e-05
0.605063 0.80319 0.000480383
1.11013 0.80319 0.000948839
1.61519 0.80319 0.00150437
2.12025 0.80319 0.00216519
2.62532 0.80319 0.00294825
3.13038 0.80319 0.00387045
3.63544 0.80319 0.00494936
4.14051 0.80319 0.00620371
4.64557 0.80319 0.00765387
5.15063 0.80319 0.00932234
5.6557 0.80319 0.0112343
6.16076 0.80319 0.0134182
6.66582 0.80319 0.0159063
7.17089 0.80319 0.0187356
7.67595 0.80319 0.0219484
8.18101 0.80319 0.0255929
8.68608 0.80319 0.029725
9.19114 0.80319 0.0344085
9.6962 0.80319 0.0397167
10.2013 0.80319 0.0457337
10.7063 0.80319 0.0525561
11.2114 0.80319 0.0602949
11.7165 0.80319 0.0690772
12.2215 0.80319 0.079049
12.7266 0.80319 0.090378
13.2316 0.80319 0.103257
13.7367 0.80319 0.117906
14.2418 0.80319 0.134579
14.7468 0.80319 0.153568
15.2519 0.80319 0.175208
15.757 0.80319 0.199885
16.262 0.80319 0.228041
16.7671 0.80319 0.260187
17.2722 0.80319 0.29691
17.7772 0.80319 0.338887
18.2823 0.80319 0.386897
18.7873 0.80319 0.441838
19.2924 0.80319 0.504746
19.7975 0.80319 0.576817
20.3025 0.80319 0.659429
20.8076 0.80319 0.754176
21.3127 0.80319 0.862898
21.8177 0.80319 0.987719
22.3228 0.80319 1.1311
22.8278 0.80319 1.29588
23.3329 0.80319 1.48534
23.838 0.80319 1.5
24.343 0.80319 1.5
24.8481 0.80319 1.5
25.3532 0.80319 1.5
25.8582 0.80319 1.5
26.3633 0.80319 1.5
26.8684 0.80319 1.5
27.3734 0.80319 1.5
27.8785 0.80319 1.5
28.3835 0.80319 1.5
28.8886 0.80319 1.5
29.3937 0.80319 1.5
29.8987 0.80319 1.5
30.4038 0.80319 1.5
30.9089 0.80319 1.5
31.4139 0.80319 1.5
31.919 0.80319 1.5
32.4241 0.80319 1.5
32.9291 0.80319 1.5
33.4342 0.80319 1.5
33.9392 0.80319 1.5
34.4443 0.80319 1.5
34.9494 0.80319 1.5
35.4544 0.80319 1.5
35.9595 0.80319 1.5
36.4646 0.80319 1.5
36.9696 0.80319 1.5
37.4747 0.80319 1.5
37.9797 0.80319 1.5
38.4848 0.80319 1.5
38.9899 0.80319 1.5
39.4949 0.80319 1.5
40 0.80319 1.5
0.1 0.809506 8.61721e-05
0.605063 0.809506 0.000546559
1.11013 0.809506 0.00107945
1.61519 0.809506 0.00171121
2.12025 0.809506 0.00246244
2.62532 0.809506 0.00335224
3.13038 0.809506 0.00439964
3.63544 0.809506 0.00562439
4.14051 0.809506 0.00704753
4.64557 0.809506 0.00869194
5.15063 0.809506 0.0105829
5.6557 0.809506 0.0127486
6.16076 0.809506 0.0152211
6.66582 0.809506 0.0180367
7.17089 0.809506 0.0212368
7.67595 0.809506 0.024869
8.18101 0.809506 0.0289878
8.68608 0.809506 0.0336557
9.19114 0.809506 0.0389447
9.6962 0.809506 0.0449372
10.2013 0.809506 0.0517278
10.7063 0.809506 0.0594253
11.2114 0.809506 0.0681544
11.7165 0.809506 0.0780583
12.2215 0.809506 0.0893011
12.7266 0.809506 0.102071
13.2316 0.809506 0.116586
13.7367 0.809506 0.133092
14.2418 0.809506 0.151877
14.7468 0.809506 0.173267
15.2519 0.809506 0.19764
15.757 0.809506 0.225428
16.262 0.809506 0.257131
16.7671 0.809506 0.293322
17.2722 0.809506 0.334661
17.7772 0.809506 0.381908
18.2823 0.809506 0.43594
18.7873 0.809506 0.497766
19.2924 0.809506 0.56855
19.7975 0.809506 0.649637
20.3025 0.809506 0.742575
20.8076 0.809506 0.849155
21.3127 0.809506 0.971444
21.8177 0.809506 1.11183
22.3228 0.809506 1.27307
22.8278 0.809506 1.45837
23.3329 0.809506 1.5
23.838 0.809506 1.5
24.343 0.809506 1.5
24.8481 0.809506 1.5
25.3532 0.809506 1.5
25.8582 0.809506 1.5
26.3633 0.809506 1.5
26.8684 0.809506 1.5
27.3734 0.809506 1.5
27.8785 0.809506 1.5
28.3835 0.809506 1.5
28.8886 0.809506 1.5
29.3937 0.809506 1.5
29.8987 0.809506 1.5
30.4038 0.809506 1.5
30.9089 0.809506 1.5
31.4139 0.809506 1.5
31.919 0.809506 1.5
32.4241 0.809506 1.5
32.9291 0.809506 1.5
33.4342 0.809506 1.5
33.9392 0.809506 1.5
34.4443 0.809506 1.5
34.9494 0.809506 1.5
35.4544 0.809506 1.5
35.9595 0.809506 1.5
36.4646 0.809506 1.5
36.9696 0.809506 1.5
37.4747 0.809506 1.5
37.9797 0.809506 1.5
38.4848 0.809506 1.5
38.9899 0.809506 1.5
39.4949 0.809506 1.5
40 0.809506 1.5
0.1 0.815823 9.82944e-05
0.605063 0.815823 0.000623424
1.11013 0.815823 0.00123115
1.61519 0.815823 0.00195142
2.12025 0.815823 0.00280759
2.62532 0.815823 0.00382123
3.13038 0.815823 0.00501383
3.63544 0.815823 0.00640766
4.14051 0.815823 0.0080264
4.64557 0.815823 0.00989579
5.15063 0.815823 0.0120443
5.6557 0.815823 0.0145037
6.16076 0.815823 0.0173101
6.66582 0.815823 0.0205042
7.17089 0.815823 0.024133
7.67595 0.815823 0.0282499
8.18101 0.815823 0.0329164
8.68608 0.815823 0.0382032
9.19114 0.815823 0.0441912
9.6962 0.815823 0.0509734
10.2013 0.815823 0.0586568
10.7063 0.815823 0.0673639
11.2114 0.815823 0.0772353
11.7165 0.815823 0.0884326
12.2215 0.815823 0.101141
12.7266 0.815823 0.115573
13.2316 0.815823 0.131973
13.7367 0.815823 0.150621
14.2418 0.815823 0.171838
14.7468 0.815823 0.195995
15.2519 0.815823 0.223517
15.757 0.815823 0.254891
16.262 0.815823 0.29068
16.7671 0.815823 0.33153
17.2722 0.815823 0.378185
17.7772 0.815823 0.431502
18.2823 0.815823 0.492469
18.7873 0.815823 0.562223
19.2924 0.815823 0.642077
19.7975 0.815823 0.733544
20.3025 0.815823 0.83837
20.8076 0.815823 0.958572
21.3127 0.815823 1.09648
21.8177 0.815823 1.25478
22.3228 0.815823 1.43659
22.8278 0.815823 1.5
23.3329 0.815823 1.5
23.838 0.815823 1.5
24.343 0.815823 1.5
24.8481 0.815823 1.5
25.3532 0.815823 1.5
25.8582 0.815823 1.5
26.3633 0.815823 1.5
26.8684 0.815823 1.5
27.3734 0.815823 1.5
27.8785 0.815823 1.5
28.3835 0.815823 1.5
28.8886 0.815823 1.5
29.3937 0.815823 1.5
29.8987 0.815823 1.5
30.4038 0.815823 1.5
30.9089 0.815823 1.5
31.4139 0.815823 1.5
31.919 0.815823 1.5
32.4241 0.815823 1.5
32.9291 0.815823 1.5
33.4342 0.815823 1.5
33.9392 0.815823 1.5
34.4443 0.815823 1.5
34.9494 0.815823 1.5
35.4544 0.815823 1.5
35.9595 0.815823 1.5
36.4646 0.815823 1.5
36.9696 0.815823 1.5
37.4747 0.815823 1.5
37.9797 0.815823 1.5
38.4848 0.815823 1.5
38.9899 0.815823 1.5
39.4949 0.815823 1.5
40 0.815823 1.5
0.1 0.822139 0.000112428
0.605063 0.822139 0.000713039
1.11013 0.822139 0.001408
1.61519 0.822139 0.00223143
2.12025 0.822139 0.00320984
2.62532 0.822139 0.00436772
3.13038 0.822139 0.00572937
3.63544 0.822139 0.00731995
4.14051 0.822139 0.00916619
4.64557 0.822139 0.0112972
5.15063 0.822139 0.013745
5.6557 0.822139 0.0165455
6.16076 0.822139 0.0197395
6.66582 0.822139 0.0233731
7.17089 0.822139 0.0274992
7.67595 0.822139 0.0321783
8.18101 0.822139 0.03748
8.68608 0.822139 0.043484
9.19114 0.822139 0.050282
9.6962 0.822139 0.0579794
10.2013 0.822139 0.0666968
10.7063 0.822139 0.0765731
11.2114 0.822139 0.0877672
11.7165 0.822139 0.100462
12.2215 0.822139 0.114867
12.7266 0.822139 0.131222
13.2316 0.822139 0.149804
13.7367 0.822139 0.170929
14.2418 0.822139 0.194961
14.7468 0.822139 0.222319
15.2519 0.822139 0.253482
15.757 0.822139 0.289003
16.262 0.822139 0.329517
16.7671 0.822139 0.375754
17.2722 0.822139 0.428556
17.7772 0.822139 0.488892
18.2823 0.822139 0.557876
18.7873 0.822139 0.636795
19.2924 0.822139 0.727132
19.7975 0.822139 0.830596
20.3025 0.822139 0.949161
20.8076 0.822139 1.08511
21.3127 0.822139 1.24106
21.8177 0.822139 1.42007
22.3228 0.822139 1.5
22.8278 0.822139 1.5
23.3329 0.822139 1.5
23.838 0.822139 1.5
24.343 0.822139 1.5
24.8481 0.822139 1.5
25.3532 0.822139 1.5
25.8582 0.822139 1.5
26.3633 0.822139 1.5
26.8684 0.822139 1.5
27.3734 0.822139 1.5
27.8785 0.822139 1.5
28.3835 0.822139 1.5
28.8886 0.822139 1.5
29.3937 0.822139 1.5
29.8987 0.822139 1.5
30.4038 0.822139 1.5
30.9089 0.822139 1.5
31.4139 0.822139 1.5
31.919 0.822139 1.5
32.4241 0.822139 1.5
32.9291 0.822139 1.5
33.4342 0.822139 1.5
33.9392 0.822139 1.5
34.4443 0.822139 1.5
34.9494 0.822139 1.5
35.4544 0.822139 1.5
35.9595 0.822139 1.5
36.4646 0.822139 1.5
36.9696 0.822139 1.5
37.4747 0.822139 1.5
37.9797 0.822139 1.5
38.4848 0.822139 1.5
38.9899 0.822139 1.5
39.4949 0.822139 1.5
40 0.822139 1.5
0.1 0.828456 0.000128973
0.605063 0.828456 0.000817941
1.11013 0.828456 0.001615
1.61519 0.828456 0.00255913
2.12025 0.828456 0.00368056
2.62532 0.828456 0.0050071
3.13038 0.828456 0.00656634
3.63544 0.828456 0.00838678
4.14051 0.828456 0.0104987
4.64557 0.828456 0.012935
5.15063 0.828456 0.0157321
5.6557 0.828456 0.0189305
6.16076 0.828456 0.0225764
6.66582 0.828456 0.0267222
7.17089 0.828456 0.0314276
7.67595 0.828456 0.0367615
8.18101 0.828456 0.0428025
8.68608 0.828456 0.0496414
9.19114 0.828456 0.0573821
9.6962 0.828456 0.0661439
10.2013 0.828456 0.0760641
10.7063 0.828456 0.0872998
11.2114 0.828456 0.100032
11.7165 0.828456 0.114467
12.2215 0.828456 0.130843
12.7266 0.828456 0.149434
13.2316 0.828456 0.170551
13.7367 0.828456 0.194554
14.2418 0.828456 0.221856
14.7468 0.828456 0.252931
15.2519 0.828456 0.288324
15.757 0.828456 0.328661
16.262 0.828456 0.374661
16.7671 0.828456 0.427154
17.2722 0.828456 0.487093
17.7772 0.828456 0.555575
18.2823 0.828456 0.633866
18.7873 0.828456 0.723423
19.2924 0.828456 0.825927
19.7975 0.828456 0.943315
20.3025 0.828456 1.07783
20.8076 0.828456 1.23204
21.3127 0.828456 1.40894
21.8177 0.828456 1.5
22.3228 0.828456 1.5
22.8278 0.828456 1.5
23.3329 0.828456 1.5
23.838 0.828456 1.5
24.343 0.828456 1.5
24.8481 0.828456 1.5
25.3532 0.828456 1.5
25.8582 0.828456 1.5
26.3633 0.828456 1.5
26.8684 0.828456 1.5
27.3734 0.828456 1.5
27.8785 0.828456 1.5
28.3835 0.828456 1.5
28.8886 0.828456 1.5
29.3937 0.828456 1.5
29.8987 0.828456 1.5
30.4038 0.828456 1.5
30.9089 0.828456 1.5
31.4139 0.828456 1.5
31.919 0.828456 1.5
32.4241 0.828456 1.5
32.9291 0.828456 1.5
33.4342 0.828456 1.5
33.9392 0.828456 1.5
34.4443 0.828456 1.5
34.9494 0.828456 1.5
35.4544 0.828456 1.5
35.9595 0.828456 1.5
36.4646 0.828456 1.5
36.9696 0.828456 1.5
37.4747 0.828456 1.5
37.9797 0.828456 1.5
38.4848 0.828456 1.5
38.9899 0.828456 1.5
39.4949 0.828456 1.5
40 0.828456 1.5
0.1 0.834772 0.000148426
0.605063 0.834772 0.000941273
1.11013 0.834772 0.00185835
1.61519 0.834772 0.00294434
2.12025 0.834772 0.00423378
2.62532 0.834772 0.0057584
3.13038 0.834772 0.0075496
3.63544 0.834772 0.0096398
4.14051 0.834772 0.0120634
4.64557 0.834772 0.0148577
5.15063 0.834772 0.018064
5.6557 0.834772 0.0217286
6.16076 0.834772 0.0259037
6.66582 0.834772 0.0306488
7.17089 0.834772 0.0360322
7.67595 0.834772 0.0421319
8.18101 0.834772 0.0490376
8.68608 0.834772 0.0568525
9.19114 0.834772 0.0656948
9.6962 0.834772 0.0757004
10.2013 0.834772 0.0870256
10.7063 0.834772 0.0998493
11.2114 0.834772 0.114377
11.7165 0.834772 0.130845
12.2215 0.834772 0.149523
12.7266 0.834772 0.170721
13.2316 0.834772 0.194797
13.7367 0.834772 0.222159
14.2418 0.834772 0.253277
14.7468 0.834772 0.288689
15.2519 0.834772 0.329016
15.757 0.834772 0.37497
16.262 0.834772 0.42737
16.7671 0.834772 0.487158
17.2722 0.834772 0.555419
17.7772 0.834772 0.633401
18.2823 0.834772 0.722544
18.7873 0.834772 0.824503
19.2924 0.834772 0.941192
19.7975 0.834772 1.07481
20.3025 0.834772 1.22791
20.8076 0.834772 1.40341
21.3127 0.834772 1.5
21.8177 0.834772 1.5
22.3228 0.834772 1.5
22.8278 0.834772 1.5
23.3329 0.834772 1.5
23.838 0.834772 1.5
24.343 0.834772 1.5
24.8481 0.834772 1.5
25.3532 0.834772 1.5
25.8582 0.834772 1.5
26.3633 0.834772 1.5
26.8684 0.834772 1.5
27.3734 0.834772 1.5
27.8785 0.834772 1.5
28.3835 0.834772 1.5
28.8886 0.834772 1.5
29.3937 0.834772 1.5
29.8987 0.834772 1.5
30.4038 0.834772 1.5
30.9089 0.834772 1.5
31.4139 0.834772 1.5
31.919 0.834772 1.5
32.4241 0.834772 1.5
32.9291 0.834772 1.5
33.4342 0.834772 1.5
33.9392 0.834772 1.5
34.4443 0.834772 1.5
34.9494 0.834772 1.5
35.4544 0.834772 1.5
35.9595 0.834772 1.5
36.4646 0.834772 1.5
36.9696 0.834772 1.5
37.4747 0.834772 1.5
37.9797 0.834772 1.5
38.4848 0.834772 1.5
38.9899 0.834772 1.5
39.4949 0.834772 1.5
40 0.834772 1.5
0.1 0.841089 0.000171404
0.605063 0.841089 0.00108695
1.11013 0.841089 0.00214577
1.61519 0.841089 0.00339926
2.12025 0.841089 0.00488702
2.62532 0.841089 0.00664538
3.13038 0.841089 0.00871019
3.63544 0.841089 0.0111184
4.14051 0.841089 0.0139093
4.64557 0.841089 0.0171253
5.15063 0.841089 0.0208136
5.6557 0.841089 0.0250267
6.16076 0.841089 0.0298244
6.66582 0.841089 0.0352745
7.17089 0.841089 0.0414549
7.67595 0.841089 0.0484547
8.18101 0.841089 0.0563763
8.68608 0.841089 0.0653375
9.19114 0.841089 0.0754735
9.6962 0.841089 0.0869394
10.2013 0.841089 0.0999137
10.7063 0.841089 0.114601
11.2114 0.841089 0.131236
11.7165 0.841089 0.150088
12.2215 0.841089 0.171465
12.7266 0.841089 0.195724
13.2316 0.841089 0.223269
13.7367 0.841089 0.254569
14.2418 0.841089 0.29016
14.7468 0.841089 0.330656
15.2519 0.841089 0.376767
15.757 0.841089 0.429304
16.262 0.841089 0.489204
16.7671 0.841089 0.557541
17.2722 0.841089 0.635554
17.7772 0.841089 0.724667
18.2823 0.841089 0.826523
18.7873 0.841089 0.943012
19.2924 0.841089 1.07632
19.7975 0.841089 1.22895
20.3025 0.841089 1.40381
20.8076 0.841089 1.5
21.3127 0.841089 1.5
21.8177 0.841089 1.5
22.3228 0.841089 1.5
22.8278 0.841089 1.5
23.3329 0.841089 1.5
23.838 0.841089 1.5
24.343 0.841089 1.5
24.8481 0.841089 1.5
25.3532 0.841089 1.5
25.8582 0.841089 1.5
26.3633 0.841089 1.5
26.8684 0.841089 1.5
27.3734 0.841089 1.5
27.8785 0.841089 1.5
28.3835 0.841089 1.5
28.8886 0.841089 1.5
29.3937 0.841089 1.5
29.8987 0.841089 1.5
30.4038 0.841089 1.5
30.9089 0.841089 1.5
31.4139 0.841089 1.5
31.919 0.841089 1.5
32.4241 0.841089 1.5
32.9291 0.841089 1.5
33.4342 0.841089 1.5
33.9392 0.841089 1.5
34.4443 0.841089 1.5
34.9494 0.841089 1.5
35.4544 0.841089 1.5
35.9595 0.841089 1.5
36.4646 0.841089 1.5
36.9696 0.841089 1.5
37.4747 0.841089 1.5
37.9797 0.841089 1.5
38.4848 0.841089 1.5
38.9899 0.841089 1.5
39.4949 0.841089 1.5
40 0.841089 1.5
0.1 0.847405 0.000198685
0.605063 0.847405 0.00125991
1.11013 0.847405 0.00248699
1.61519 0.847405 0.00393926
2.12025 0.847405 0.00566232
2.62532 0.847405 0.00769788
3.13038 0.847405 0.0100871
3.63544 0.847405 0.0128722
4.14051 0.847405 0.0160981
4.64557 0.847405 0.0198134
5.15063 0.847405 0.0240721
5.6557 0.847405 0.0289342
6.16076 0.847405 0.0344682
6.66582 0.847405 0.0407517
7.17089 0.847405 0.0478739
7.67595 0.847405 0.055937
8.18101 0.847405 0.0650583
8.68608 0.847405 0.075373
9.19114 0.847405 0.0870359
9.6962 0.847405 0.100225
10.2013 0.847405 0.115145
10.7063 0.847405 0.132031
11.2114 0.847405 0.15115
11.7165 0.847405 0.172814
12.2215 0.847405 0.197375
12.7266 0.847405 0.22524
13.2316 0.847405 0.256875
13.7367 0.847405 0.292817
14.2418 0.847405 0.333679
14.7468 0.847405 0.380166
15.2519 0.847405 0.433091
15.757 0.847405 0.493385
16.262 0.847405 0.56212
16.7671 0.847405 0.640527
17.2722 0.847405 0.730025
17.7772 0.847405 0.832248
18.2823 0.847405 0.949076
18.7873 0.847405 1.08268
19.2924 0.847405 1.23555
19.7975 0.847405 1.41057
20.3025 0.847405 1.5
20.8076 0.847405 1.5
21.3127 0.847405 1.5
21.8177 0.847405 1.5
22.3228 0.847405 1.5
22.8278 0.847405 1.5
23.3329 0.847405 1.5
23.838 0.847405 1.5
24.343 0.847405 1.5
24.8481 0.847405 1.5
25.3532 0.847405 1.5
25.8582 0.847405 1.5
26.3633 0.847405 1.5
26.8684 0.847405 1.5
27.3734 0.847405 1.5
27.8785 0.847405 1.5
28.3835 0.847405 1.5
28.8886 0.847405 1.5
29.3937 0.847405 1.5
29.8987 0.847405 1.5
30.4038 0.847405 1.5
30.9089 0.847405 1.5
31.4139 0.847405 1.5
31.919 0.847405 1.5
32.4241 0.847405 1.5
32.9291 0.847405 1.5
33.4342 0.847405 1.5
33.9392 0.847405 1.5
34.4443 0.847405 1.5
34.9494 0.847405 1.5
35.4544 0.847405 1.5
35.9595 0.847405 1.5
36.4646 0.847405 1.5
36.9696 0.847405 1.5
37.4747 0.847405 1.5
37.9797 0.847405 1.5
38.4848 0.847405 1.5
38.9899 0.847405 1.5
39.4949 0.847405 1.5
40 0.847405 1.5
0.1 0.853722 0.000231256
0.605063 0.853722 0.00146639
1.11013 0.853722 0.00289432
1.61519 0.853722 0.00458381
2.12025 0.853722 0.00658759
2.62532 0.853722 0.00895375
3.13038 0.853722 0.0117296
3.63544 0.853722 0.0149638
4.14051 0.853722 0.0187079
4.64557 0.853722 0.0230178
5.15063 0.853722 0.0279552
5.6557 0.853722 0.0335895
6.16076 0.853722 0.039999
6.66582 0.853722 0.0472732
7.17089 0.853722 0.0555145
7.67595 0.853722 0.0648408
8.18101 0.853722 0.075387
8.68608 0.853722 0.0873085
9.19114 0.853722 0.100784
9.6962 0.853722 0.116018
10.2013 0.853722 0.133247
10.7063 0.853722 0.15274
11.2114 0.853722 0.174807
11.7165 0.853722 0.199805
12.2215 0.853722 0.22814
12.7266 0.853722 0.260281
13.2316 0.853722 0.296765
13.7367 0.853722 0.338207
14.2418 0.853722 0.385316
14.7468 0.853722 0.438904
15.2519 0.853722 0.499903
15.757 0.853722 0.569386
16.262 0.853722 0.648587
16.7671 0.853722 0.738923
17.2722 0.853722 0.842027
17.7772 0.853722 0.959776
18.2823 0.853722 1.09434
18.7873 0.853722 1.2482
19.2924 0.853722 1.42424
19.7975 0.853722 1.5
20.3025 0.853722 1.5
20.8076 0.853722 1.5
21.3127 0.853722 1.5
21.8177 0.853722 1.5
22.3228 0.853722 1.5
22.8278 0.853722 1.5
23.3329 0.853722 1.5
23.838 0.853722 1.5
24.343 0.853722 1.5
24.8481 0.853722 1.5
25.3532 0.853722 1.5
25.8582 0.853722 1.5
26.3633 0.853722 1.5
26.8684 0.853722 1.5
27.3734 0.853722 1.5
27.8785 0.853722 1.5
28.3835 0.853722 1.5
28.8886 0.853722 1.5
29.3937 0.853722 1.5
29.8987 0.853722 1.5
30.4038 0.853722 1.5
30.9089 0.853722 1.5
31.4139 0.853722 1.5
31.919 0.853722 1.5
32.4241 0.853722 1.5
32.9291 0.853722 1.5
33.4342 0.853722 1.5
33.9392 0.853722 1.5
34.4443 0.853722 1.5
34.9494 0.853722 1.5
35.4544 0.853722 1.5
35.9595 0.853722 1.5
36.4646 0.853722 1.5
36.9696 0.853722 1.5
37.4747 0.853722 1.5
37.9797 0.853722 1.5
38.4848 0.853722 1.5
38.9899 0.853722 1.5
39.4949 0.853722 1.5
40 0.853722 1.5
0.1 0.860038 0.000270377
0.605063 0.860038 0.0017144
1.11013 0.860038 0.00338352
1.61519 0.860038 0.00535782
2.12025 0.860038 0.00769853
2.62532 0.860038 0.0104614
3.13038 0.860038 0.013701
3.63544 0.860038 0.0174737
4.14051 0.860038 0.0218388
4.64557 0.860038 0.0268608
5.15063 0.860038 0.032611
5.6557 0.860038 0.0391693
6.16076 0.860038 0.0466263
6.66582 0.860038 0.0550853
7.17089 0.860038 0.0646648
7.67595 0.860038 0.0755007
8.18101 0.860038 0.0877493
8.68608 0.860038 0.10159
9.19114 0.860038 0.11723
9.6962 0.860038 0.134906
10.2013 0.860038 0.154891
10.7063 0.860038 0.177496
11.2114 0.860038 0.203081
11.7165 0.860038 0.232056
12.2215 0.860038 0.264894
12.7266 0.860038 0.302135
13.2316 0.860038 0.344401
13.7367 0.860038 0.392404
14.2418 0.860038 0.446962
14.7468 0.860038 0.509014
15.2519 0.860038 0.579639
15.757 0.860038 0.660078
16.262 0.860038 0.751754
16.7671 0.860038 0.856308
17.2722 0.860038 0.975625
17.7772 0.860038 1.11188
18.2823 0.860038 1.26757
18.7873 0.860038 1.44557
19.2924 0.860038 1.5
19.7975 0.860038 1.5
20.3025 0.860038 1.5
20.8076 0.860038 1.5
21.3127 0.860038 1.5
21.8177 0.860038 1.5
22.3228 0.860038 1.5
22.8278 0.860038 1.5
23.3329 0.860038 1.5
23.838 0.860038 1.5
24.343 0.860038 1.5
24.8481 0.860038 1.5
25.3532 0.860038 1.5
25.8582 0.860038 1.5
26.3633 0.860038 1.5
26.8684 0.860038 1.5
27.3734 0.860038 1.5
27.8785 0.860038 1.5
28.3835 0.860038 1.5
28.8886 0.860038 1.5
29.3937 0.860038 1.5
29.8987 0.860038 1.5
30.4038 0.860038 1.5
30.9089 0.860038 1.5
31.4139 0.860038 1.5
31.919 0.860038 1.5
32.4241 0.860038 1.5
32.9291 0.860038 1.5
33.4342 0.860038 1.5
33.9392 0.860038 1.5
34.4443 0.860038 1.5
34.9494 0.860038 1.5
35.4544 0.860038 1.5
35.9595 0.860038 1.5
36.4646 0.860038 1.5
36.9696 0.860038 1.5
37.4747 0.860038 1.5
37.9797 0.860038 1.5
38.4848 0.860038 1.5
38.9899 0.860038 1.5
39.4949 0.860038 1.5
40 0.860038 1.5
0.1 0.866354 0.000317676
0.605063 0.866354 0.00201424
1.11013 0.866354 0.00397493
1.61519 0.866354 0.00629346
2.12025 0.866354 0.00904127
2.62532 0.866354 0.0122832
3.13038 0.866354 0.0160828
3.63544 0.866354 0.0205053
4.14051 0.866354 0.0256195
4.64557 0.866354 0.0315003
5.15063 0.866354 0.0382301
5.6557 0.866354 0.0459018
6.16076 0.866354 0.0546204
6.66582 0.866354 0.0645059
7.17089 0.866354 0.0756959
7.67595 0.866354 0.0883482
8.18101 0.866354 0.102645
8.68608 0.866354 0.118794
9.19114 0.866354 0.137036
9.6962 0.866354 0.157647
10.2013 0.866354 0.180943
10.7063 0.866354 0.207288
11.2114 0.866354 0.237098
11.7165 0.866354 0.270851
12.2215 0.866354 0.309097
12.7266 0.866354 0.352463
13.2316 0.866354 0.401671
13.7367 0.866354 0.45755
14.2418 0.866354 0.52105
14.7468 0.866354 0.593262
15.2519 0.866354 0.67544
15.757 0.866354 0.769025
16.262 0.866354 0.875671
16.7671 0.866354 0.997285
17.2722 0.866354 1.13606
17.7772 0.866354 1.29451
18.2823 0.866354 1.47554
18.7873 0.866354 1.5
19.2924 0.866354 1.5
19.7975 0.866354 1.5
20.3025 0.866354 1.5
20.8076 0.866354 1.5
21.3127 0.866354 1.5
21.8177 0.866354 1.5
22.3228 0.866354 1.5
22.8278 0.866354 1.5
23.3329 0.866354 1.5
23.838 0.866354 1.5
24.343 0.866354 1.5
24.8481 0.866354 1.5
25.3532 0.866354 1.5
25.8582 0.866354 1.5
26.3633 0.866354 1.5
26.8684 0.866354 1.5
27.3734 0.866354 1.5
27.8785 0.866354 1.5
28.3835 0.866354 1.5
28.8886 0.866354 1.5
29.3937 0.866354 1.5
29.8987 0.866354 1.5
30.4038 0.866354 1.5
30.9089 0.866354 1.5
31.4139 0.866354 1.5
31.919 0.866354 1.5
32.4241 0.866354 1.5
32.9291 0.866354 1.5
33.4342 0.866354 1.5
33.9392 0.866354 1.5
34.4443 0.866354 1.5
34.9494 0.866354 1.5
35.4544 0.866354 1.5
35.9595 0.866354 1.5
36.4646 0.866354 1.5
36.9696 0.866354 1.5
37.4747 0.866354 1.5
37.9797 0.866354 1.5
38.4848 0.866354 1.5
38.9899 0.866354 1.5
39.4949 0.866354 1.5
40 0.866354 1.5
0.1 0.872671 0.000375283
0.605063 0.872671 0.00237941
1.11013 0.872671 0.00469514
1.61519 0.872671 0.00743273
2.12025 0.872671 0.010676
2.62532 0.872671 0.0145008
3.13038 0.872671 0.0189814
3.63544 0.872671 0.0241938
4.14051 0.872671 0.0302184
4.64557 0.872671 0.0371422
5.15063 0.872671 0.0450615
5.6557 0.872671 0.0540845
6.16076 0.872671 0.0643338
6.66582 0.872671 0.0759493
7.17089 0.872671 0.0890917
7.67595 0.872671 0.103946
8.18101 0.872671 0.120723
8.68608 0.872671 0.139669
9.19114 0.872671 0.161063
9.6962 0.872671 0.185227
10.2013 0.872671 0.212532
10.7063 0.872671 0.243403
11.2114 0.872671 0.278326
11.7165 0.872671 0.317861
12.2215 0.872671 0.362648
12.7266 0.872671 0.413423
13.2316 0.872671 0.471029
13.7367 0.872671 0.536432
14.2418 0.872671 0.610745
14.7468 0.872671 0.695243
15.2519 0.872671 0.791388
15.757 0.872671 0.900866
16.262 0.872671 1.02561
16.7671 0.872671 1.16784
17.2722 0.872671 1.33013
17.7772 0.872671 1.5
18.2823 0.872671 1.5
18.7873 0.872671 1.5
19.2924 0.872671 1.5
19.7975 0.872671 1.5
20.3025 0.872671 1.5
20.8076 0.872671 1.5
21.3127 0.872671 1.5
21.8177 0.872671 1.5
22.3228 0.872671 1.5
22.8278 0.872671 1.5
23.3329 0.872671 1.5
23.838 0.872671 1.5
24.343 0.872671 1.5
24.8481 0.872671 1.5
25.3532 0.872671 1.5
25.8582 0.872671 1.5
26.3633 0.872671 1.5
26.8684 0.872671 1.5
27.3734 0.872671 1.5
27.8785 0.872671 1.5
28.3835 0.872671 1.5
28.8886 0.872671 1.5
29.3937 0.872671 1.5
29.8987 0.872671 1.5
30.4038 0.872671 1.5
30.9089 0.872671 1.5
31.4139 0.872671 1.5
31.919 0.872671 1.5
32.4241 0.872671 1.5
32.9291 0.872671 1.5
33.4342 0.872671 1.5
33.9392 0.872671 1.5
34.4443 0.872671 1.5
34.9494 0.872671 1.5
35.4544 0.872671 1.5
35.9595 0.872671 1.5
36.4646 0.872671 1.5
36.9696 0.872671 1.5
37.4747 0.872671 1.5
37.9797 0.872671 1.5
38.4848 0.872671 1.5
38.9899 0.872671 1.5
39.4949 0.872671 1.5
40 0.872671 1.5
0.1 0.878987 0.000446005
0.605063 0.878987 0.0028277
1.11013 0.878987 0.00557924
1.61519 0.878987 0.0088311
2.12025 0.878987 0.0126822
2.62532 0.878987 0.0172218
3.13038 0.878987 0.0225373
3.63544 0.878987 0.0287178
4.14051 0.878987 0.0358575
4.64557 0.878987 0.0440585
5.15063 0.878987 0.0534337
5.6557 0.878987 0.06411
6.16076 0.878987 0.0762312
6.66582 0.878987 0.0899618
7.17089 0.878987 0.105491
7.67595 0.878987 0.123034
8.18101 0.878987 0.142843
8.68608 0.878987 0.165203
9.19114 0.878987 0.190444
9.6962 0.878987 0.218946
10.2013 0.878987 0.251144
10.7063 0.878987 0.287538
11.2114 0.878987 0.328699
11.7165 0.878987 0.375286
12.2215 0.878987 0.428052
12.7266 0.878987 0.487862
13.2316 0.878987 0.555706
13.7367 0.878987 0.632723
14.2418 0.878987 0.720218
14.7468 0.878987 0.81969
15.2519 0.878987 0.932861
15.757 0.878987 1.06171
16.262 0.878987 1.20851
16.7671 0.878987 1.37587
17.2722 0.878987 1.5
17.7772 0.878987 1.5
18.2823 0.878987 1.5
18.7873 0.878987 1.5
19.2924 0.878987 1.5
19.7975 0.878987 1.5
20.3025 0.878987 1.5
20.8076 0.878987 1.5
21.3127 0.878987 1.5
21.8177 0.878987 1.5
22.3228 0.878987 1.5
22.8278 0.878987 1.5
23.3329 0.878987 1.5
23.838 0.878987 1.5
24.343 0.878987 1.5
24.8481 0.878987 1.5
25.3532 0.878987 1.5
25.8582 0.878987 1.5
26.3633 0.878987 1.5
26.8684 0.878987 1.5
27.3734 0.878987 1.5
27.8785 0.878987 1.5
28.3835 0.878987 1.5
28.8886 0.878987 1.5
29.3937 0.878987 1.5
29.8987 0.878987 1.5
30.4038 0.878987 1.5
30.9089 0.878987 1.5
31.4139 0.878987 1.5
31.919 0.878987 1.5
32.4241 0.878987 1.5
32.9291 0.878987 1.5
33.4342 0.878987 1.5
33.9392 0.878987 1.5
34.4443 0.878987 1.5
34.9494 0.878987 1.5
35.4544 0.878987 1.5
35.9595 0.878987 1.5
36.4646 0.878987 1.5
36.9696 0.878987 1.5
37.4747 0.878987 1.5
37.9797 0.878987 1.5
38.4848 0.878987 1.5
38.9899 0.878987 1.5
39.4949 0.878987 1.5
40 0.878987 1.5
0.1 0.885304 0.000533603
0.605063 0.885304 0.00338296
1.11013 0.885304 0.00667421
1.61519 0.885304 0.0105628
2.12025 0.885304 0.0151663
2.62532 0.885304 0.0205905
3.13038 0.885304 0.0269386
3.63544 0.885304 0.034316
4.14051 0.885304 0.0428339
4.64557 0.885304 0.0526127
5.15063 0.885304 0.0637859
5.6557 0.885304 0.076503
6.16076 0.885304 0.0909341
6.66582 0.885304 0.107274
7.17089 0.885304 0.125745
7.67595 0.885304 0.146605
8.18101 0.885304 0.170149
8.68608 0.885304 0.196716
9.19114 0.885304 0.226697
9.6962 0.885304 0.260542
10.2013 0.885304 0.298764
10.7063 0.885304 0.341957
11.2114 0.885304 0.390797
11.7165 0.885304 0.446063
12.2215 0.885304 0.508648
12.7266 0.885304 0.579574
13.2316 0.885304 0.660016
13.7367 0.885304 0.751319
14.2418 0.885304 0.855029
14.7468 0.885304 0.972919
15.2519 0.885304 1.10703
15.757 0.885304 1.25969
16.262 0.885304 1.43361
16.7671 0.885304 1.5
17.2722 0.885304 1.5
17.7772 0.885304 1.5
18.2823 0.885304 1.5
18.7873 0.885304 1.5
19.2924 0.885304 1.5
19.7975 0.885304 1.5
20.3025 0.885304 1.5
20.8076 0.885304 1.5
21.3127 0.885304 1.5
21.8177 0.885304 1.5
22.3228 0.885304 1.5
22.8278 0.885304 1.5
23.3329 0.885304 1.5
23.838 0.885304 1.5
24.343 0.885304 1.5
24.8481 0.885304 1.5
25.3532 0.885304 1.5
25.8582 0.885304 1.5
26.3633 0.885304 1.5
26.8684 0.885304 1.5
27.3734 0.885304 1.5
27.8785 0.885304 1.5
28.3835 0.885304 1.5
28.8886 0.885304 1.5
29.3937 0.885304 1.5
29.8987 0.885304 1.5
30.4038 0.885304 1.5
30.9089 0.885304 1.5
31.4139 0.885304 1.5
31.919 0.885304 1.5
32.4241 0.885304 1.5
32.9291 0.885304 1.5
33.4342 0.885304 1.5
33.9392 0.885304 1.5
34.4443 0.885304 1.5
34.9494 0.885304 1.5
35.4544 0.885304 1.5
35.9595 0.885304 1.5
36.4646 0.885304 1.5
36.9696 0.885304 1.5
37.4747 0.885304 1.5
37.9797 0.885304 1.5
38.4848 0.885304 1.5
38.9899 0.885304 1.5
39.4949 0.885304 1.5
40 0.885304 1.5
0.1 0.89162 0.000643184
0.605063 0.89162 0.00407754
1.11013 0.89162 0.00804382
1.61519 0.89162 0.0127286
2.12025 0.89162 0.0182726
2.62532 0.89162 0.0248022
3.13038 0.89162 0.0324404
3.63544 0.89162 0.0413124
4.14051 0.89162 0.0515506
4.64557 0.89162 0.0632981
5.15063 0.89162 0.0767136
5.6557 0.89162 0.0919751
6.16076 0.89162 0.109285
6.66582 0.89162 0.128875
7.17089 0.89162 0.151012
7.67595 0.89162 0.176
8.18101 0.89162 0.204193
8.68608 0.89162 0.235996
9.19114 0.89162 0.271875
9.6962 0.89162 0.312364
10.2013 0.89162 0.358079
10.7063 0.89162 0.409726
11.2114 0.89162 0.468114
11.7165 0.89162 0.534169
12.2215 0.89162 0.608958
12.7266 0.89162 0.6937
13.2316 0.89162 0.789795
13.7367 0.89162 0.898849
14.2418 0.89162 1.0227
14.7468 0.89162 1.16348
15.2519 0.89162 1.32359
15.757 0.89162 1.5
16.262 0.89162 1.5
16.7671 0.89162 1.5
17.2722 0.89162 1.5
17.7772 0.89162 1.5
18.2823 0.89162 1.5
18.7873 0.89162 1.5
19.2924 0.89162 1.5
19.7975 0.89162 1.5
20.3025 0.89162 1.5
20.8076 0.89162 1.5
21.3127 0.89162 1.5
21.8177 0.89162 1.5
22.3228 0.89162 1.5
22.8278 0.89162 1.5
23.3329 0.89162 1.5
23.838 0.89162 1.5
24.343 0.89162 1.5
24.8481 0.89162 1.5
25.3532 0.89162 1.5
25.8582 0.89162 1.5
26.3633 0.89162 1.5
26.8684 0.89162 1.5
27.3734 0.89162 1.5
27.8785 0.89162 1.5
28.3835 0.89162 1.5
28.8886 0.89162 1.5
29.3937 0.89162 1.5
29.8987 0.89162 1.5
30.4038 0.89162 1.5
30.9089 0.89162 1.5
31.4139 0.89162 1.5
31.919 0.89162 1.5
32.4241 0.89162 1.5
32.9291 0.89162 1.5
33.4342 0.89162 1.5
33.9392 0.89162 1.5
34.4443 0.89162 1.5
34.9494 0.89162 1.5
35.4544 0.89162 1.5
35.9595 0.89162 1.5
36.4646 0.89162 1.5
36.9696 0.89162 1.5
37.4747 0.89162 1.5
37.9797 0.89162 1.5
38.4848 0.89162 1.5
38.9899 0.89162 1.5
39.4949 0.89162 1.5
40 0.89162 1.5
0.1 0.897937 0.00078179
0.605063 0.897937 0.00495606
1.11013 0.897937 0.00977603
1.61519 0.897937 0.0154676
2.12025 0.897937 0.0222004
2.62532 0.897937 0.0301268
3.13038 0.897937 0.0393944
3.63544 0.897937 0.0501536
4.14051 0.897937 0.062563
4.64557 0.897937 0.0767944
5.15063 0.897937 0.0930377
5.6557 0.897937 0.111507
6.16076 0.897937 0.132445
6.66582 0.897937 0.15613
7.17089 0.897937 0.182882
7.67595 0.897937 0.213069
8.18101 0.897937 0.247114
8.68608 0.897937 0.285505
9.19114 0.897937 0.328803
9.6962 0.897937 0.377651
10.2013 0.897937 0.432789
10.7063 0.897937 0.495066
11.2114 0.897937 0.565456
11.7165 0.897937 0.645075
12.2215 0.897937 0.735202
12.7266 0.897937 0.837307
13.2316 0.897937 0.953072
13.7367 0.897937 1.08443
14.2418 0.897937 1.23359
14.7468 0.897937 1.40311
15.2519 0.897937 1.5
15.757 0.897937 1.5
16.262 0.897937 1.5
16.7671 0.897937 1.5
17.2722 0.897937 1.5
17.7772 0.897937 1.5
18.2823 0.897937 1.5
18.7873 0.897937 1.5
19.2924 0.897937 1.5
19.7975 0.897937 1.5
20.3025 0.897937 1.5
20.8076 0.897937 1.5
21.3127 0.897937 1.5
21.8177 0.897937 1.5
22.3228 0.897937 1.5
22.8278 0.897937 1.5
23.3329 0.897937 1.5
23.838 0.897937 1.5
24.343 0.897937 1.5
24.8481 0.897937 1.5
25.3532 0.897937 1.5
25.8582 0.897937 1.5
26.3633 0.897937 1.5
26.8684 0.897937 1.5
27.3734 0.897937 1.5
27.8785 0.897937 1.5
28.3835 0.897937 1.5
28.8886 0.897937 1.5
29.3937 0.897937 1.5
29.8987 0.897937 1.5
30.4038 0.897937 1.5
30.9089 0.897937 1.5
31.4139 0.897937 1.5
31.919 0.897937 1.5
32.4241 0.897937 1.5
32.9291 0.897937 1.5
33.4342 0.897937 1.5
33.9392 0.897937 1.5
34.4443 0.897937 1.5
34.9494 0.897937 1.5
35.4544 0.897937 1.5
35.9595 0.897937 1.5
36.4646 0.897937 1.5
36.9696 0.897937 1.5
37.4747 0.897937 1.5
37.9797 0.897937 1.5
38.4848 0.897937 1.5
38.9899 0.897937 1.5
39.4949 0.897937 1.5
40 0.897937 1.5
0.1 0.904253 0.000959311
0.605063 0.904253 0.0060812
1.11013 0.904253 0.0119944
1.61519 0.904253 0.0189748
2.12025 0.904253 0.0272293
2.62532 0.904253 0.0369428
3.13038 0.904253 0.0482945
3.63544 0.904253 0.0614666
4.14051 0.904253 0.0766509
4.64557 0.904253 0.0940553
5.15063 0.904253 0.11391
5.6557 0.904253 0.136474
6.16076 0.904253 0.162042
6.66582 0.904253 0.190951
7.17089 0.904253 0.223589
7.67595 0.904253 0.260403
8.18101 0.904253 0.301907
8.68608 0.904253 0.348693
9.19114 0.904253 0.401442
9.6962 0.904253 0.460937
10.2013 0.904253 0.528075
10.7063 0.904253 0.603888
11.2114 0.904253 0.689558
11.7165 0.904253 0.78644
12.2215 0.904253 0.896091
12.7266 0.904253 1.02029
13.2316 0.904253 1.16108
13.7367 0.904253 1.32082
14.2418 0.904253 1.5
14.7468 0.904253 1.5
15.2519 0.904253 1.5
15.757 0.904253 1.5
16.262 0.904253 1.5
16.7671 0.904253 1.5
17.2722 0.904253 1.5
17.7772 0.904253 1.5
18.2823 0.904253 1.5
18.7873 0.904253 1.5
19.2924 0.904253 1.5
19.7975 0.904253 1.5
20.3025 0.904253 1.5
20.8076 0.904253 1.5
21.3127 0.904253 1.5
21.8177 0.904253 1.5
22.3228 0.904253 1.5
22.8278 0.904253 1.5
23.3329 0.904253 1.5
23.838 0.904253 1.5
24.343 0.904253 1.5
24.8481 0.904253 1.5
25.3532 0.904253 1.5
25.8582 0.904253 1.5
26.3633 0.904253 1.5
26.8684 0.904253 1.5
27.3734 0.904253 1.5
27.8785 0.904253 1.5
28.3835 0.904253 1.5
28.8886 0.904253 1.5
29.3937 0.904253 1.5
29.8987 0.904253 1.5
30.4038 0.904253 1.5
30.9089 0.904253 1.5
31.4139 0.904253 1.5
31.919 0.904253 1.5
32.4241 0.904253 1.5
32.9291 0.904253 1.5
33.4342 0.904253 1.5
33.9392 0.904253 1.5
34.4443 0.904253 1.5
34.9494 0.904253 1.5
35.4544 0.904253 1.5
35.9595 0.904253 1.5
36.4646 0.904253 1.5
36.9696 0.904253 1.5
37.4747 0.904253 1.5
37.9797 0.904253 1.5
38.4848 0.904253 1.5
38.9899 0.904253 1.5
39.4949 0.904253 1.5
40 0.904253 1.5
0.1 0.91057 0.00118992
0.605063 0.91057 0.00754277
1.11013 0.91057 0.0148758
1.61519 0.91057 0.0235299
2.12025 0.91057 0.0337597
2.62532 0.91057 0.0457925
3.13038 0.91057 0.059848
3.63544 0.91057 0.076149
4.14051 0.91057 0.0949304
4.64557 0.91057 0.116446
5.15063 0.91057 0.140979
5.6557 0.91057 0.168845
6.16076 0.91057 0.200405
6.66582 0.91057 0.236073
7.17089 0.91057 0.276325
7.67595 0.91057 0.321709
8.18101 0.91057 0.372856
8.68608 0.91057 0.430493
9.19114 0.91057 0.495456
9.6962 0.91057 0.568705
10.2013 0.91057 0.651345
10.7063 0.91057 0.74464
11.2114 0.91057 0.850041
11.7165 0.91057 0.969215
12.2215 0.91057 1.10407
12.7266 0.91057 1.25679
13.2316 0.91057 1.42989
13.7367 0.91057 1.5
14.2418 0.91057 1.5
14.7468 0.91057 1.5
15.2519 0.91057 1.5
15.757 0.91057 1.5
16.262 0.91057 1.5
16.7671 0.91057 1.5
17.2722 0.91057 1.5
17.7772 0.91057 1.5
18.2823 0.91057 1.5
18.7873 0.91057 1.5
19.2924 0.91057 1.5
19.7975 0.91057 1.5
20.3025 0.91057 1.5
20.8076 0.91057 1.5
21.3127 0.91057 1.5
21.8177 0.91057 1.5
22.3228 0.91057 1.5
22.8278 0.91057 1.5
23.3329 0.91057 1.5
23.838 0.91057 1.5
24.343 0.91057 1.5
24.8481 0.91057 1.5
25.3532 0.91057 1.5
25.8582 0.91057 1.5
26.3633 0.91057 1.5
26.8684 0.91057 1.5
27.3734 0.91057 1.5
27.8785 0.91057 1.5
28.3835 0.91057 1.5
28.8886 0.91057 1.5
29.3937 0.91057 1.5
29.8987 0.91057 1.5
30.4038 0.91057 1.5
30.9089 0.91057 1.5
31.4139 0.91057 1.5
31.919 0.91057 1.5
32.4241 0.91057 1.5
32.9291 0.91057 1.5
33.4342 0.91057 1.5
33.9392 0.91057 1.5
34.4443 0.91057 1.5
34.9494 0.91057 1.5
35.4544 0.91057 1.5
35.9595 0.91057 1.5
36.4646 0.91057 1.5
36.9696 0.91057 1.5
37.4747 0.91057 1.5
37.9797 0.91057 1.5
38.4848 0.91057 1.5
38.9899 0.91057 1.5
39.4949 0.91057 1.5
40 0.91057 1.5
0.1 0.916886 0.00149438
0.605063 0.916886 0.00947239
1.11013 0.916886 0.0186797
1.61519 0.916886 0.0295427
2.12025 0.916886 0.0423789
2.62532 0.916886 0.0574708
3.13038 0.916886 0.0750912
3.63544 0.916886 0.0955163
4.14051 0.916886 0.119037
4.64557 0.916886 0.145968
5.15063 0.916886 0.176659
5.6557 0.916886 0.211502
6.16076 0.916886 0.250945
6.66582 0.916886 0.295503
7.17089 0.916886 0.345765
7.67595 0.916886 0.402413
8.18101 0.916886 0.466231
8.68608 0.916886 0.538123
9.19114 0.916886 0.619129
9.6962 0.916886 0.710441
10.2013 0.916886 0.813433
10.7063 0.916886 0.929677
11.2114 0.916886 1.06098
11.7165 0.916886 1.20941
12.2215 0.916886 1.37734
12.7266 0.916886 1.5
13.2316 0.916886 1.5
13.7367 0.916886 1.5
14.2418 0.916886 1.5
14.7468 0.916886 1.5
15.2519 0.916886 1.5
15.757 0.916886 1.5
16.262 0.916886 1.5
16.7671 0.916886 1.5
17.2722 0.916886 1.5
17.7772 0.916886 1.5
18.2823 0.916886 1.5
18.7873 0.916886 1.5
19.2924 0.916886 1.5
19.7975 0.916886 1.5
20.3025 0.916886 1.5
20.8076 0.916886 1.5
21.3127 0.916886 1.5
21.8177 0.916886 1.5
22.3228 0.916886 1.5
22.8278 0.916886 1.5
23.3329 0.916886 1.5
23.838 0.916886 1.5
24.343 0.916886 1.5
24.8481 0.916886 1.5
25.3532 0.916886 1.5
25.8582 0.916886 1.5
26.3633 0.916886 1.5
26.8684 0.916886 1.5
27.3734 0.916886 1.5
27.8785 0.916886 1.5
28.3835 0.916886 1.5
28.8886 0.916886 1.5
29.3937 0.916886 1.5
29.8987 0.916886 1.5
30.4038 0.916886 1.5
30.9089 0.916886 1.5
31.4139 0.916886 1.5
31.919 0.916886 1.5
32.4241 0.916886 1.5
32.9291 0.916886 1.5
33.4342 0.916886 1.5
33.9392 0.916886 1.5
34.4443 0.916886 1.5
34.9494 0.916886 1.5
35.4544 0.916886 1.5
35.9595 0.916886 1.5
36.4646 0.916886 1.5
36.9696 0.916886 1.5
37.4747 0.916886 1.5
37.9797 0.916886 1.5
38.4848 0.916886 1.5
38.9899 0.916886 1.5
39.4949 0.916886 1.5
40 0.916886 1.5
0.1 0.923203 0.00190396
0.605063 0.923203 0.0120682
1.11013 0.923203 0.0237965
1.61519 0.923203 0.0376298
2.12025 0.923203 0.05397
2.62532 0.923203 0.0731733
3.13038 0.923203 0.0955831
3.63544 0.923203 0.121547
4.14051 0.923203 0.15143
4.64557 0.923203 0.185628
5.15063 0.923203 0.224579
5.6557 0.923203 0.268779
6.16076 0.923203 0.31879
6.66582 0.923203 0.37526
7.17089 0.923203 0.438932
7.67595 0.923203 0.510666
8.18101 0.923203 0.591451
8.68608 0.923203 0.682426
9.19114 0.923203 0.784902
9.6962 0.923203 0.900386
10.2013 0.923203 1.03061
10.7063 0.923203 1.17755
11.2114 0.923203 1.34349
11.7165 0.923203 1.5
12.2215 0.923203 1.5
12.7266 0.923203 1.5
13.2316 0.923203 1.5
13.7367 0.923203 1.5
14.2418 0.923203 1.5
14.7468 0.923203 1.5
15.2519 0.923203 1.5
15.757 0.923203 1.5
16.262 0.923203 1.5
16.7671 0.923203 1.5
17.2722 0.923203 1.5
17.7772 0.923203 1.5
18.2823 0.923203 1.5
18.7873 0.923203 1.5
19.2924 0.923203 1.5
19.7975 0.923203 1.5
20.3025 0.923203 1.5
20.8076 0.923203 1.5
21.3127 0.923203 1.5
21.8177 0.923203 1.5
22.3228 0.923203 1.5
22.8278 0.923203 1.5
23.3329 0.923203 1.5
23.838 0.923203 1.5
24.343 0.923203 1.5
24.8481 0.923203 1.5
25.3532 0.923203 1.5
25.8582 0.923203 1.5
26.3633 0.923203 1.5
26.8684 0.923203 1.5
27.3734 0.923203 1.5
27.8785 0.923203 1.5
28.3835 0.923203 1.5
28.8886 0.923203 1.5
29.3937 0.923203 1.5
29.8987 0.923203 1.5
30.4038 0.923203 1.5
30.9089 0.923203 1.5
31.4139 0.923203 1.5
31.919 0.923203 1.5
32.4241 0.923203 1.5
32.9291 0.923203 1.5
33.4342 0.923203 1.5
33.9392 0.923203 1.5
34.4443 0.923203 1.5
34.9494 0.923203 1.5
35.4544 0.923203 1.5
35.9595 0.923203 1.5
36.4646 0.923203 1.5
36.9696 0.923203 1.5
37.4747 0.923203 1.5
37.9797 0.923203 1.5
38.4848 0.923203 1.5
38.9899 0.923203 1.5
39.4949 0.923203 1.5
40 0.923203 1.5
0.1 0.929519 0.00246715
0.605063 0.929519 0.0156373
1.11013 0.929519 0.0308315
1.61519 0.929519 0.0487478
2.12025 0.929519 0.0699028
2.62532 0.929519 0.0947541
3.13038 0.929519 0.123741
3.63544 0.929519 0.157307
4.14051 0.929519 0.195921
4.64557 0.929519 0.240087
5.15063 0.929519 0.290366
5.6557 0.929519 0.34739
6.16076 0.929519 0.411882
6.66582 0.929519 0.484669
7.17089 0.929519 0.566706
7.67595 0.929519 0.659093
8.18101 0.929519 0.7631
8.68608 0.929519 0.880187
9.19114 0.929519 1.01204
9.6962 0.929519 1.16058
10.2013 0.929519 1.32804
10.7063 0.929519 1.5
11.2114 0.929519 1.5
11.7165 0.929519 1.5
12.2215 0.929519 1.5
12.7266 0.929519 1.5
13.2316 0.929519 1.5
13.7367 0.929519 1.5
14.2418 0.929519 1.5
14.7468 0.929519 1.5
15.2519 0.929519 1.5
15.757 0.929519 1.5
16.262 0.929519 1.5
16.7671 0.929519 1.5
17.2722 0.929519 1.5
17.7772 0.929519 1.5
18.2823 0.929519 1.5
18.7873 0.929519 1.5
19.2924 0.929519 1.5
19.7975 0.929519 1.5
20.3025 0.929519 1.5
20.8076 0.929519 1.5
21.3127 0.929519 1.5
21.8177 0.929519 1.5
22.3228 0.929519 1.5
22.8278 0.929519 1.5
23.3329 0.929519 1.5
23.838 0.929519 1.5
24.343 0.929519 1.5
24.8481 0.929519 1.5
25.3532 0.929519 1.5
25.8582 0.929519 1.5
26.3633 0.929519 1.5
26.8684 0.929519 1.5
27.3734 0.929519 1.5
27.8785 0.929519 1.5
28.3835 0.929519 1.5
28.8886 0.929519 1.5
29.3937 0.929519 1.5
29.8987 0.929519 1.5
30.4038 0.929519 1.5
30.9089 0.929519 1.5
31.4139 0.929519 1.5
31.919 0.929519 1.5
32.4241 0.929519 1.5
32.9291 0.929519 1.5
33.4342 0.929519 1.5
33.9392 0.929519 1.5
34.4443 0.929519 1.5
34.9494 0.929519 1.5
35.4544 0.929519 1.5
35.9595 0.929519 1.5
36.4646 0.929519 1.5
36.9696 0.929519 1.5
37.4747 0.929519 1.5
37.9797 0.929519 1.5
38.4848 0.929519 1.5
38.9899 0.929519 1.5
39.4949 0.929519 1.5
40 0.929519 1.5
0.1 0.935835 0.00326186
0.605063 0.935835 0.0206736
1.11013 0.935835 0.0407578
1.61519 0.935835 0.0644333
2.12025 0.935835 0.0923784
2.62532 0.935835 0.125192
3.13038 0.935835 0.163447
3.63544 0.935835 0.207725
4.14051 0.935835 0.258633
4.64557 0.935835 0.316831
5.15063 0.935835 0.38305
5.6557 0.935835 0.458115
6.16076 0.935835 0.542969
6.66582 0.935835 0.638695
7.17089 0.935835 0.746541
7.67595 0.935835 0.867947
8.18101 0.935835 1.00457
8.68608 0.935835 1.15833
9.19114 0.935835 1.33142
9.6962 0.935835 1.5
10.2013 0.935835 1.5
10.7063 0.935835 1.5
11.2114 0.935835 1.5
11.7165 0.935835 1.5
12.2215 0.935835 1.5
12.7266 0.935835 1.5
13.2316 0.935835 1.5
13.7367 0.935835 1.5
14.2418 0.935835 1.5
14.7468 0.935835 1.5
15.2519 0.935835 1.5
15.757 0.935835 1.5
16.262 0.935835 1.5
16.7671 0.935835 1.5
17.2722 0.935835 1.5
17.7772 0.935835 1.5
18.2823 0.935835 1.5
18.7873 0.935835 1.5
19.2924 0.935835 1.5
19.7975 0.935835 1.5
20.3025 0.935835 1.5
20.8076 0.935835 1.5
21.3127 0.935835 1.5
21.8177 0.935835 1.5
22.3228 0.935835 1.5
22.8278 0.935835 1.5
23.3329 0.935835 1.5
23.838 0.935835 1.5
24.343 0.935835 1.5
24.8481 0.935835 1.5
25.3532 0.935835 1.5
25.8582 0.935835 1.5
26.3633 0.935835 1.5
26.8684 0.935835 1.5
27.3734 0.935835 1.5
27.8785 0.935835 1.5
28.3835 0.935835 1.5
28.8886 0.935835 1.5
29.3937 0.935835 1.5
29.8987 0.935835 1.5
30.4038 0.935835 1.5
30.9089 0.935835 1.5
31.4139 0.935835 1.5
31.919 0.935835 1.5
32.4241 0.935835 1.5
32.9291 0.935835 1.5
33.4342 0.935835 1.5
33.9392 0.935835 1.5
34.4443 0.935835 1.5
34.9494 0.935835 1.5
35.4544 0.935835 1.5
35.9595 0.935835 1.5
36.4646 0.935835 1.5
36.9696 0.935835 1.5
37.4747 0.935835 1.5
37.9797 0.935835 1.5
38.4848 0.935835 1.5
38.9899 0.935835 1.5
39.4949 0.935835 1.5
40 0.935835 1.5
0.1 0.942152 0.00441871
0.605063 0.942152 0.0280046
1.11013 0.942152 0.0552059
1.61519 0.942152 0.087262
2.12025 0.942152 0.125085
2.62532 0.942152 0.169478
3.13038 0.942152 0.221209
3.63544 0.942152 0.281053
4.14051 0.942152 0.349822
4.64557 0.942152 0.428398
5.15063 0.942152 0.517757
5.6557 0.942152 0.619003
6.16076 0.942152 0.733398
6.66582 0.942152 0.862392
7.17089 0.942152 1.00766
7.67595 0.942152 1.17112
8.18101 0.942152 1.35502
8.68608 0.942152 1.5
9.19114 0.942152 1.5
9.6962 0.942152 1.5
10.2013 0.942152 1.5
10.7063 0.942152 1.5
11.2114 0.942152 1.5
11.7165 0.942152 1.5
12.2215 0.942152 1.5
12.7266 0.942152 1.5
13.2316 0.942152 1.5
13.7367 0.942152 1.5
14.2418 0.942152 1.5
14.7468 0.942152 1.5
15.2519 0.942152 1.5
15.757 0.942152 1.5
16.262 0.942152 1.5
16.7671 0.942152 1.5
17.2722 0.942152 1.5
17.7772 0.942152 1.5
18.2823 0.942152 1.5
18.7873 0.942152 1.5
19.2924 0.942152 1.5
19.7975 0.942152 1.5
20.3025 0.942152 1.5
20.8076 0.942152 1.5
21.3127 0.942152 1.5
21.8177 0.942152 1.5
22.3228 0.942152 1.5
22.8278 0.942152 1.5
23.3329 0.942152 1.5
23.838 0.942152 1.5
24.343 0.942152 1.5
24.8481 0.942152 1.5
25.3532 0.942152 1.5
25.8582 0.942152 1.5
26.3633 0.942152 1.5
26.8684 0.942152 1.5
27.3734 0.942152 1.5
27.8785 0.942152 1.5
28.3835 0.942152 1.5
28.8886 0.942152 1.5
29.3937 0.942152 1.5
29.8987 0.942152 1.5
30.4038 0.942152 1.5
30.9089 0.942152 1.5
31.4139 0.942152 1.5
31.919 0.942152 1.5
32.4241 0.942152 1.5
32.9291 0.942152 1.5
33.4342 0.942152 1.5
33.9392 0.942152 1.5
34.4443 0.942152 1.5
34.9494 0.942152 1.5
35.4544 0.942152 1.5
35.9595 0.942152 1.5
36.4646 0.942152 1.5
36.9696 0.942152 1.5
37.4747 0.942152 1.5
37.9797 0.942152 1.5
38.4848 0.942152 1.5
38.9899 0.942152 1.5
39.4949 0.942152 1.5
40 0.942152 1.5
0.1 0.948468 0.006168
0.605063 0.948468 0.0390897
1.11013 0.948468 0.0770513
1.61519 0.948468 0.121775
2.12025 0.948468 0.174526
2.62532 0.948468 0.236413
3.13038 0.948468 0.308495
3.63544 0.948468 0.391839
4.14051 0.948468 0.487563
4.64557 0.948468 0.596881
5.15063 0.948468 0.721136
5.6557 0.948468 0.861852
6.16076 0.948468 1.02077
6.66582 0.948468 1.19988
7.17089 0.948468 1.40151
7.67595 0.948468 1.5
8.18101 0.948468 1.5
8.68608 0.948468 1.5
9.19114 0.948468 1.5
9.6962 0.948468 1.5
10.2013 0.948468 1.5
10.7063 0.948468 1.5
11.2114 0.948468 1.5
11.7165 0.948468 1.5
12.2215 0.948468 1.5
12.7266 0.948468 1.5
13.2316 0.948468 1.5
13.7367 0.948468 1.5
14.2418 0.948468 1.5
14.7468 0.948468 1.5
15.2519 0.948468 1.5
15.757 0.948468 1.5
16.262 0.948468 1.5
16.7671 0.948468 1.5
17.2722 0.948468 1.5
17.7772 0.948468 1.5
18.2823 0.948468 1.5
18.7873 0.948468 1.5
19.2924 0.948468 1.5
19.7975 0.948468 1.5
20.3025 0.948468 1.5
20.8076 0.948468 1.5
21.3127 0.948468 1.5
21.8177 0.948468 1.5
22.3228 0.948468 1.5
22.8278 0.948468 1.5
23.3329 0.948468 1.5
23.838 0.948468 1.5
24.343 0.948468 1.5
24.8481 0.948468 1.5
25.3532 0.948468 1.5
25.8582 0.948468 1.5
26.3633 0.948468 1.5
26.8684 0.948468 1.5
27.3734 0.948468 1.5
27.8785 0.948468 1.5
28.3835 0.948468 1.5
28.8886 0.948468 1.5
29.3937 0.948468 1.5
29.8987 0.948468 1.5
30.4038 0.948468 1.5
30.9089 0.948468 1.5
31.4139 0.948468 1.5
31.919 0.948468 1.5
32.4241 0.948468 1.5
32.9291 0.948468 1.5
33.4342 0.948468 1.5
33.9392 0.948468 1.5
34.4443 0.948468 1.5
34.9494 0.948468 1.5
35.4544 0.948468 1.5
35.9595 0.948468 1.5
36.4646 0.948468 1.5
36.9696 0.948468 1.5
37.4747 0.948468 1.5
37.9797 0.948468 1.5
38.4848 0.948468 1.5
38.9899 0.948468 1.5
39.4949 0.948468 1.5
40 0.948468 1.5
0.1 0.954785 0.00894213
0.605063 0.954785 0.0566687
1.11013 0.954785 0.111692
1.61519 0.954785 0.176499
2.12025 0.954785 0.252908
2.62532 0.954785 0.342513
3.13038 0.954785 0.446828
3.63544 0.954785 0.567381
4.14051 0.954785 0.705769
4.64557 0.954785 0.863726
5.15063 0.954785 1.04318
5.6557 0.954785 1.2463
6.16076 0.954785 1.47558
6.66582 0.954785 1.5
7.17089 0.954785 1.5
7.67595 0.954785 1.5
8.18101 0.954785 1.5
8.68608 0.954785 1.5
9.19114 0.954785 1.5
9.6962 0.954785 1.5
10.2013 0.954785 1.5
10.7063 0.954785 1.5
11.2114 0.954785 1.5
11.7165 0.954785 1.5
12.2215 0.954785 1.5
12.7266 0.954785 1.5
13.2316 0.954785 1.5
13.7367 0.954785 1.5
14.2418 0.954785 1.5
14.7468 0.954785 1.5
15.2519 0.954785 1.5
15.757 0.954785 1.5
16.262 0.954785 1.5
16.7671 0.954785 1.5
17.2722 0.954785 1.5
17.7772 0.954785 1.5
18.2823 0.954785 1.5
18.7873 0.954785 1.5
19.2924 0.954785 1.5
19.7975 0.954785 1.5
20.3025 0.954785 1.5
20.8076 0.954785 1.5
21.3127 0.954785 1.5
21.8177 0.954785 1.5
22.3228 0.954785 1.5
22.8278 0.954785 1.5
23.3329 0.954785 1.5
23.838 0.954785 1.5
24.343 0.954785 1.5
24.8481 0.954785 1.5
25.3532 0.954785 1.5
25.8582 0.954785 1.5
26.3633 0.954785 1.5
26.8684 0.954785 1.5
27.3734 0.954785 1.5
27.8785 0.954785 1.5
28.3835 0.954785 1.5
28.8886 0.954785 1.5
29.3937 0.954785 1.5
29.8987 0.954785 1.5
30.4038 0.954785 1.5
30.9089 0.954785 1.5
31.4139 0.954785 1.5
31.919 0.954785 1.5
32.4241 0.954785 1.5
32.9291 0.954785 1.5
33.4342 0.954785 1.5
33.9392 0.954785 1.5
34.4443 0.954785 1.5
34.9494 0.954785 1.5
35.4544 0.954785 1.5
35.9595 0.954785 1.5
36.4646 0.954785 1.5
36.9696 0.954785 1.5
37.4747 0.954785 1.5
37.9797 0.954785 1.5
38.4848 0.954785 1.5
38.9899 0.954785 1.5
39.4949 0.954785 1.5
40 0.954785 1.5
0.1 0.961101 0.0136196
0.605063 0.961101 0.0863078
1.11013 0.961101 0.170095
1.61519 0.961101 0.268751
2.12025 0.961101 0.385028
2.62532 0.961101 0.521325
3.13038 0.961101 0.679923
3.63544 0.961101 0.863116
4.14051 0.961101 1.0733
4.64557 0.961101 1.31308
5.15063 0.961101 1.5
5.6557 0.961101 1.5
6.16076 0.961101 1.5
6.66582 0.961101 1.5
7.17089 0.961101 1.5
7.67595 0.961101 1.5
8.18101 0.961101 1.5
8.68608 0.961101 1.5
9.19114 0.961101 1.5
9.6962 0.961101 1.5
10.2013 0.961101 1.5
10.7063 0.961101 1.5
11.2114 0.961101 1.5
11.7165 0.961101 1.5
12.2215 0.961101 1.5
12.7266 0.961101 1.5
13.2316 0.961101 1.5
13.7367 0.961101 1.5
14.2418 0.961101 1.5
14.7468 0.961101 1.5
15.2519 0.961101 1.5
15.757 0.961101 1.5
16.262 0.961101 1.5
16.7671 0.961101 1.5
17.2722 0.961101 1.5
17.7772 0.961101 1.5
18.2823 0.961101 1.5
18.7873 0.961101 1.5
19.2924 0.961101 1.5
19.7975 0.961101 1.5
20.3025 0.961101 1.5
20.8076 0.961101 1.5
21.3127 0.961101 1.5
21.8177 0.961101 1.5
22.3228 0.961101 1.5
22.8278 0.961101 1.5
23.3329 0.961101 1.5
23.838 0.961101 1.5
24.343 0.961101 1.5
24.8481 0.961101 1.5
25.3532 0.961101 1.5
25.8582 0.961101 1.5
26.3633 0.961101 1.5
26.8684 0.961101 1.5
27.3734 0.961101 1.5
27.8785 0.961101 1.5
28.3835 0.961101 1.5
28.8886 0.961101 1.5
29.3937 0.961101 1.5
29.8987 0.961101 1.5
30.4038 0.961101 1.5
30.9089 0.961101 1.5
31.4139 0.961101 1.5
31.919 0.961101 1.5
32.4241 0.961101 1.5
32.9291 0.961101 1.5
33.4342 0.961101 1.5
33.9392 0.961101 1.5
34.4443 0.961101 1.5
34.9494 0.961101 1.5
35.4544 0.961101 1.5
35.9595 0.961101 1.5
36.4646 0.961101 1.5
36.9696 0.961101 1.5
37.4747 0.961101 1.5
37.9797 0.961101 1.5
38.4848 0.961101 1.5
38.9899 0.961101 1.5
39.4949 0.961101 1.5
40 0.961101 1.5
0.1 0.967418 0.0221795
0.605063 0.967418 0.140547
1.11013 0.967418 0.276965
1.61519 0.967418 0.437547
2.12025 0.967418 0.626739
2.62532 0.967418 0.84841
3.13038 0.967418 1.10623
3.63544 0.967418 1.40388
4.14051 0.967418 1.5
4.64557 0.967418 1.5
5.15063 0.967418 1.5
5.6557 0.967418 1.5
6.16076 0.967418 1.5
6.66582 0.967418 1.5
7.17089 0.967418 1.5
7.67595 0.967418 1.5
8.18101 0.967418 1.5
8.68608 0.967418 1.5
9.19114 0.967418 1.5
9.6962 0.967418 1.5
10.2013 0.967418 1.5
10.7063 0.967418 1.5
11.2114 0.967418 1.5
11.7165 0.967418 1.5
12.2215 0.967418 1.5
12.7266 0.967418 1.5
13.2316 0.967418 1.5
13.7367 0.967418 1.5
14.2418 0.967418 1.5
14.7468 0.967418 1.5
15.2519 0.967418 1.5
15.757 0.967418 1.5
16.262 0.967418 1.5
16.7671 0.967418 1.5
17.2722 0.967418 1.5
17.7772 0.967418 1.5
18.2823 0.967418 1.5
18.7873 0.967418 1.5
19.2924 0.967418 1.5
19.7975 0.967418 1.5
20.3025 0.967418 1.5
20.8076 0.967418 1.5
21.3127 0.967418 1.5
21.8177 0.967418 1.5
22.3228 0.967418 1.5
22.8278 0.967418 1.5
23.3329 0.967418 1.5
23.838 0.967418 1.5
24.343 0.967418 1.5
24.8481 0.967418 1.5
25.3532 0.967418 1.5
25.8582 0.967418 1.5
26.3633 0.967418 1.5
26.8684 0.967418 1.5
27.3734 0.967418 1.5
27.8785 0.967418 1.5
28.3835 0.967418 1.5
28.8886 0.967418 1.5
29.3937 0.967418 1.5
29.8987 0.967418 1.5
30.4038 0.967418 1.5
30.9089 0.967418 1.5
31.4139 0.967418 1.5
31.919 0.967418 1.5
32.4241 0.967418 1.5
32.9291 0.967418 1.5
33.4342 0.967418 1.5
33.9392 0.967418 1.5
34.4443 0.967418 1.5
34.9494 0.967418 1.5
35.4544 0.967418 1.5
35.9595 0.967418 1.5
36.4646 0.967418 1.5
36.9696 0.967418 1.5
37.4747 0.967418 1.5
37.9797 0.967418 1.5
38.4848 0.967418 1.5
38.9899 0.967418 1.5
39.4949 0.967418 1.5
40 0.967418 1.5
0.1 0.973734 0.0397575
0.605063 0.973734 0.251926
1.11013 0.973734 0.496406
1.61519 0.973734 0.78411
2.12025 0.973734 1.12295
2.62532 0.973734 1.5
3.13038 0.973734 1.5
3.63544 0.973734 1.5
4.14051 0.973734 1.5
4.64557 0.973734 1.5
5.15063 0.973734 1.5
5.6557 0.973734 1.5
6.16076 0.973734 1.5
6.66582 0.973734 1.5
7.17089 0.973734 1.5
7.67595 0.973734 1.5
8.18101 0.973734 1.5
8.68608 0.973734 1.5
9.19114 0.973734 1.5
9.6962 0.973734 1.5
10.2013 0.973734 1.5
10.7063 0.973734 1.5
11.2114 0.973734 1.5
11.7165 0.973734 1.5
12.2215 0.973734 1.5
12.7266 0.973734 1.5
13.2316 0.973734 1.5
13.7367 0.973734 1.5
14.2418 0.973734 1.5
14.7468 0.973734 1.5
15.2519 0.973734 1.5
15.757 0.973734 1.5
16.262 0.973734 1.5
16.7671 0.973734 1.5
17.2722 0.973734 1.5
17.7772 0.973734 1.5
18.2823 0.973734 1.5
18.7873 0.973734 1.5
19.2924 0.973734 1.5
19.7975 0.973734 1.5
20.3025 0.973734 1.5
20.8076 0.973734 1.5
21.3127 0.973734 1.5
21.8177 0.973734 1.5
22.3228 0.973734 1.5
22.8278 0.973734 1.5
23.3329 0.973734 1.5
23.838 0.973734 1.5
24.343 0.973734 1.5
24.8481 0.973734 1.5
25.3532 0.973734 1.5
25.8582 0.973734 1.5
26.3633 0.973734 1.5
26.8684 0.973734 1.5
27.3734 0.973734 1.5
27.8785 0.973734 1.5
28.3835 0.973734 1.5
28.8886 0.973734 1.5
29.3937 0.973734 1.5
29.8987 0.973734 1.5
30.4038 0.973734 1.5
30.9089 0.973734 1.5
31.4139 0.973734 1.5
31.919 0.973734 1.5
32.4241 0.973734 1.5
32.9291 0.973734 1.5
33.4342 0.973734 1.5
33.9392 0.973734 1.5
34.4443 0.973734 1.5
34.9494 0.973734 1.5
35.4544 0.973734 1.5
35.9595 0.973734 1.5
36.4646 0.973734 1.5
36.9696 0.973734 1.5
37.4747 0.973734 1.5
37.9797 0.973734 1.5
38.4848 0.973734 1.5
38.9899 0.973734 1.5
39.4949 0.973734 1.5
40 0.973734 1.5
0.1 0.980051 0.0827379
0.605063 0.980051 0.524255
1.11013 0.980051 1.03292
1.61519 0.980051 1.5
2.12025 0.980051 1.5
2.62532 0.980051 1.5
3.13038 0.980051 1.5
3.63544 0.980051 1.5
4.14051 0.980051 1.5
4.64557 0.980051 1.5
5.15063 0.980051 1.5
5.6557 0.980051 1.5
6.16076 0.980051 1.5
6.66582 0.980051 1.5
7.17089 0.980051 1.5
7.67595 0.980051 1.5
8.18101 0.980051 1.5
8.68608 0.980051 1.5
9.19114 0.980051 1.5
9.6962 0.980051 1.5
10.2013 0.980051 1.5
10.7063 0.980051 1.5
11.2114 0.980051 1.5
11.7165 0.980051 1.5
12.2215 0.980051 1.5
12.7266 0.980051 1.5
13.2316 0.980051 1.5
13.7367 0.980051 1.5
14.2418 0.980051 1.5
14.7468 0.980051 1.5
15.2519 0.980051 1.5
15.757 0.980051 1.5
16.262 0.980051 1.5
16.7671 0.980051 1.5
17.2722 0.980051 1.5
17.7772 0.980051 1.5
18.2823 0.980051 1.5
18.7873 0.980051 1.5
19.2924 0.980051 1.5
19.7975 0.980051 1.5
20.3025 0.980051 1.5
20.8076 0.980051 1.5
21.3127 0.980051 1.5
21.8177 0.980051 1.5
22.3228 0.980051 1.5
22.8278 0.980051 1.5
23.3329 0.980051 1.5
23.838 0.980051 1.5
24.343 0.980051 1.5
24.8481 0.980051 1.5
25.3532 0.980051 1.5
25.8582 0.980051 1.5
26.3633 0.980051 1.5
26.8684 0.980051 1.5
27.3734 0.980051 1.5
27.8785 0.980051 1.5
28.3835 0.980051 1.5
28.8886 0.980051 1.5
29.3937 0.980051 1.5
29.8987 0.980051 1.5
30.4038 0.980051 1.5
30.9089 0.980051 1.5
31.4139 0.980051 1.5
31.919 0.980051 1.5
32.4241 0.980051 1.5
32.9291 0.980051 1.5
33.4342 0.980051 1.5
33.9392 0.980051 1.5
34.4443 0.980051 1.5
34.9494 0.980051 1.5
35.4544 0.980051 1.5
35.9595 0.980051 1.5
36.4646 0.980051 1.5
36.9696 0.980051 1.5
37.4747 0.980051 1.5
37.9797 0.980051 1.5
38.4848 0.980051 1.5
38.9899 0.980051 1.5
39.4949 0.980051 1.5
40 0.980051 1.5
0.1 0.986367 0.224348
0.605063 0.986367 1.42149
1.11013 0.986367 1.5
1.61519 0.986367 1.5
2.12025 0.986367 1.5
2.62532 0.986367 1.5
3.13038 0.986367 1.5
3.63544 0.986367 1.5
4.14051 0.986367 1.5
4.64557 0.986367 1.5
5.15063 0.986367 1.5
5.6557 0.986367 1.5
6.16076 0.986367 1.5
6.66582 0.986367 1.5
7.17089 0.986367 1.5
7.67595 0.986367 1.5
8.18101 0.986367 1.5
8.68608 0.986367 1.5
9.19114 0.986367 1.5
9.6962 0.986367 1.5
10.2013 0.986367 1.5
10.7063 0.986367 1.5
11.2114 0.986367 1.5
11.7165 0.986367 1.5
12.2215 0.986367 1.5
12.7266 0.986367 1.5
13.2316 0.986367 1.5
13.7367 0.986367 1.5
14.2418 0.986367 1.5
14.7468 0.986367 1.5
15.2519 0.986367 1.5
15.757 0.986367 1.5
16.262 0.986367 1.5
16.7671 0.986367 1.5
17.2722 0.986367 1.5
17.7772 0.986367 1.5
18.2823 0.986367 1.5
18.7873 0.986367 1.5
19.2924 0.986367 1.5
19.7975 0.986367 1.5
20.3025 0.986367 1.5
20.8076 0.986367 1.5
21.3127 0.986367 1.5
21.8177 0.986367 1.5
22.3228 0.986367 1.5
22.8278 0.986367 1.5
23.3329 0.986367 1.5
23.838 0.986367 1.5
24.343 0.986367 1.5
24.8481 0.986367 1.5
25.3532 0.986367 1.5
25.8582 0.986367 1.5
26.3633 0.986367 1.5
26.8684 0.986367 1.5
27.3734 0.986367 1.5
27.8785 0.986367 1.5
28.3835 0.986367 1.5
28.8886 0.986367 1.5
29.3937 0.986367 1.5
29.8987 0.986367 1.5
30.4038 0.986367 1.5
30.9089 0.986367 1.5
31.4139 0.986367 1.5
31.919 0.986367 1.5
32.4241 0.986367 1.5
32.9291 0.986367 1.5
33.4342 0.986367 1.5
33.9392 0.986367 1.5
34.4443 0.986367 1.5
34.9494 0.986367 1.5
35.4544 0.986367 1.5
35.9595 0.986367 1.5
36.4646 0.986367 1.5
36.9696 0.986367 1.5
37.4747 0.986367 1.5
37.9797 0.986367 1.5
38.4848 0.986367 1.5
38.9899 0.986367 1.5
39.4949 0.986367 1.5
40 0.986367 1.5
0.1 0.992684 1.11418
0.605063 0.992684 1.5
1.11013 0.992684 1.5
1.61519 0.992684 1.5
2.12025 0.992684 1.5
2.62532 0.992684 1.5
3.13038 0.992684 1.5
3.63544 0.992684 1.5
4.14051 0.992684 1.5
4.64557 0.992684 1.5
5.15063 0.992684 1.5
5.6557 0.992684 1.5
6.16076 0.992684 1.5
6.66582 0.992684 1.5
7.17089 0.992684 1.5
7.67595 0.992684 1.5
8.18101 0.992684 1.5
8.68608 0.992684 1.5
9.19114 0.992684 1.5
9.6962 0.992684 1.5
10.2013 0.992684 1.5
10.7063 0.992684 1.5
11.2114 0.992684 1.5
11.7165 0.992684 1.5
12.2215 0.992684 1.5
12.7266 0.992684 1.5
13.2316 0.992684 1.5
13.7367 0.992684 1.5
14.2418 0.992684 1.5
14.7468 0.992684 1.5
15.2519 0.992684 1.5
15.757 0.992684 1.5
16.262 0.992684 1.5
16.7671 0.992684 1.5
17.2722 0.992684 1.5
17.7772 0.992684 1.5
18.2823 0.992684 1.5
18.7873 0.992684 1.5
19.2924 0.992684 1.5
19.7975 0.992684 1.5
20.3025 0.992684 1.5
20.8076 0.992684 1.5
21.3127 0.992684 1.5
21.8177 0.992684 1.5
22.3228 0.992684 1.5
22.8278 0.992684 1.5
23.3329 0.992684 1.5
23.838 0.992684 1.5
24.343 0.992684 1.5
24.8481 0.992684 1.5
25.3532 0.992684 1.5
25.8582 0.992684 1.5
26.3633 0.992684 1.5
26.8684 0.992684 1.5
27.3734 0.992684 1.5
27.8785 0.992684 1.5
28.3835 0.992684 1.5
28.8886 0.992684 1.5
29.3937 0.992684 1.5
29.8987 0.992684 1.5
30.4038 0.992684 1.5
30.9089 0.992684 1.5
31.4139 0.992684 1.5
31.919 0.992684 1.5
32.4241 0.992684 1.5
32.9291 0.992684 1.5
33.4342 0.992684 1.5
33.9392 0.992684 1.5
34.4443 0.992684 1.5
34.9494 0.992684 1.5
35.4544 0.992684 1.5
35.9595 0.992684 1.5
36.4646 0.992684 1.5
36.9696 0.992684 1.5
37.4747 0.992684 1.5
37.9797 0.992684 1.5
38.4848 0.992684 1.5
38.9899 0.992684 1.5
39.4949 0.992684 1.5
40 0.992684 1.5
0.1 0.999 1.5
0.605063 0.999 1.5
1.11013 0.999 1.5
1.61519 0.999 1.5
2.12025 0.999 1.5
2.62532 0.999 1.5
3.13038 0.999 1.5
3.63544 0.999 1.5
4.14051 0.999 1.5
4.64557 0.999 1.5
5.15063 0.999 1.5
5.6557 0.999 1.5
6.16076 0.999 1.5
6.66582 0.999 1.5
7.17089 0.999 1.5
7.67595 0.999 1.5
8.18101 0.999 1.5
8.68608 0.999 1.5
9.19114 0.999 1.5
9.6962 0.999 1.5
10.2013 0.999 1.5
10.7063 0.999 1.5
11.2114 0.999 1.5
11.7165 0.999 1.5
12.2215 0.999 1.5
12.7266 0.999 1.5
13.2316 0.999 1.5
13.7367 0.999 1.5
14.2418 0.999 1.5
14.7468 0.999 1.5
15.2519 0.999 1.5
15.757 0.999 1.5
16.262 0.999 1.5
16.7671 0.999 1.5
17.2722 0.999 1.5
17.7772 0.999 1.5
18.2823 0.999 1.5
18.7873 0.999 1.5
19.2924 0.999 1.5
19.7975 0.999 1.5
20.3025 0.999 1.5
20.8076 0.999 1.5
21.3127 0.999 1.5
21.8177 0.999 1.5
22.3228 0.999 1.5
22.8278 0.999 1.5
23.3329 0.999 1.5
23.838 0.999 1.5
24.343 0.999 1.5
24.8481 0.999 1.5
25.3532 0.999 1.5
25.8582 0.999 1.5
26.3633 0.999 1.5
26.8684 0.999 1.5
27.3734 0.999 1.5
27.8785 0.999 1.5
28.3835 0.999 1.5
28.8886 0.999 1.5
29.3937 0.999 1.5
29.8987 0.999 1.5
30.4038 0.999 1.5
30.9089 0.999 1.5
31.4139 0.999 1.5
31.919 0.999 1.5
32.4241 0.999 1.5
32.9291 0.999 1.5
33.4342 0.999 1.5
33.9392 0.999 1.5
34.4443 0.999 1.5
34.9494 0.999 1.5
35.4544 0.999 1.5
35.9595 0.999 1.5
36.4646 0.999 1.5
36.9696 0.999 1.5
37.4747 0.999 1.5
37.9797 0.999 1.5
38.4848 0.999 1.5
38.9899 0.999 1.5
39.4949 0.999 1.5
40 0.999 1.5

